Reinforcement Learning based Proactive Control for Transmission Grid Resilience to Wildfire

Power grid operation subject to an extreme event requires decision-making by human operators under stressful condition with high cognitive load. Decision support under adverse dynamic events, specially if forecasted, can be supplemented by intelligent proactive control. Power system operation during wildfires require resiliency-driven proactive control for load shedding, line switching and resource allocation considering the dynamics of the wildfire and failure propagation. However, possible number of line- and load-switching in a large system during an event make traditional prediction-driven and stochastic approaches computationally intractable, leading operators to often use greedy algorithms. We model and solve the proactive control problem as a Markov decision process and introduce an integrated testbed for spatio-temporal wildfire propagation and proactive power-system operation. We transform the enormous wildfire-propagation observation space and utilize it as part of a heuristic for proactive de-energization of transmission assets. We integrate this heuristic with a reinforcement-learning based proactive policy for controlling the generating assets. Our approach allows this controller to provide setpoints for a part of the generation fleet, while a myopic operator can determine the setpoints for the remaining set, which results in a symbiotic action. We evaluate our approach utilizing the IEEE 24-node system mapped on a hypothetical terrain. Our results show that the proposed approach can help the operator to reduce load loss during an extreme event, reduce power flow through lines that are to be de-energized, and reduce the likelihood of infeasible power-flow solutions, which would indicate violation of short-term thermal limits of transmission lines.

==> test_results/base_case/myopic.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0.0,0.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
1,0.0,1.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
2,0.0,2.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
3,0.0,3.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
4,0.0,4.0,299.0,51425.34869456291,50664.0,761.348694562912,0.0,0.0
5,0.0,5.0,156.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
6,0.0,6.0,299.0,50183.34869456291,49422.0,761.348694562912,0.0,0.0
7,0.0,7.0,299.0,58097.34869456291,57336.0,761.348694562912,0.0,0.0
8,0.0,8.0,299.0,54605.34869456291,53844.0,761.348694562912,0.0,0.0
9,0.0,9.0,156.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
10,0.0,10.0,162.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
11,0.0,11.0,162.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
12,0.0,12.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
13,0.0,13.0,299.0,52433.34869456291,51672.0,761.348694562912,0.0,0.0
14,0.0,14.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
15,0.0,15.0,299.0,54917.34869456291,54156.0,761.348694562912,0.0,0.0
16,0.0,16.0,299.0,49175.34869456291,48414.0,761.348694562912,0.0,0.0
17,0.0,17.0,299.0,51503.34869456291,50742.0,761.348694562912,0.0,0.0
18,0.0,18.0,299.0,54527.34869456291,53766.0,761.348694562912,0.0,0.0
19,0.0,19.0,299.0,49097.34869456291,48336.0,761.348694562912,0.0,0.0
20,0.0,20.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
21,0.0,21.0,299.0,56933.34869456291,56172.0,761.348694562912,0.0,0.0
22,0.0,22.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
23,0.0,23.0,162.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
24,0.0,24.0,299.0,50183.34869456291,49422.0,761.348694562912,0.0,0.0
25,0.0,25.0,299.0,54527.34869456291,53766.0,761.348694562912,0.0,0.0
26,0.0,26.0,299.0,54449.34869456291,53688.0,761.348694562912,0.0,0.0
27,0.0,27.0,299.0,52355.34869456291,51594.0,761.348694562912,0.0,0.0
28,0.0,28.0,299.0,55769.34869456291,55008.0,761.348694562912,0.0,0.0
29,0.0,29.0,144.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
30,0.0,30.0,299.0,53441.34869456291,52680.0,761.348694562912,0.0,0.0
31,0.0,31.0,299.0,50105.34869456291,49344.0,761.348694562912,0.0,0.0
32,0.0,32.0,299.0,49253.34869456291,48492.0,761.348694562912,0.0,0.0
33,0.0,33.0,299.0,47855.34869456291,47094.0,761.348694562912,0.0,0.0
34,0.0,34.0,299.0,48089.34869456291,47328.0,761.348694562912,0.0,0.0
35,0.0,35.0,299.0,48089.34869456291,47328.0,761.348694562912,0.0,0.0
36,0.0,36.0,299.0,52433.34869456291,51672.0,761.348694562912,0.0,0.0
37,0.0,37.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
38,0.0,38.0,299.0,52355.34869456291,51594.0,761.348694562912,0.0,0.0
39,0.0,39.0,299.0,56933.34869456291,56172.0,761.348694562912,0.0,0.0
40,0.0,40.0,299.0,55769.34869456291,55008.0,761.348694562912,0.0,0.0
41,0.0,41.0,299.0,54605.34869456291,53844.0,761.348694562912,0.0,0.0
42,0.0,42.0,299.0,54527.34869456291,53766.0,761.348694562912,0.0,0.0
43,0.0,43.0,299.0,56777.34869456291,56016.0,761.348694562912,0.0,0.0
44,0.0,44.0,299.0,53675.34869456291,52914.0,761.348694562912,0.0,0.0
45,0.0,45.0,299.0,53753.34869456291,52992.0,761.348694562912,0.0,0.0
46,0.0,46.0,168.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
47,0.0,47.0,299.0,55847.34869456291,55086.0,761.348694562912,0.0,0.0
48,0.0,48.0,299.0,54605.34869456291,53844.0,761.348694562912,0.0,0.0
49,0.0,49.0,299.0,51269.34869456291,50508.0,761.348694562912,0.0,0.0
50,0.0,50.0,162.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
51,0.0,51.0,299.0,53441.34869456291,52680.0,761.348694562912,0.0,0.0
52,0.0,52.0,299.0,54839.34869456291,54078.0,761.348694562912,0.0,0.0
53,0.0,53.0,299.0,49019.34869456291,48258.0,761.348694562912,0.0,0.0
54,0.0,54.0,156.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
55,0.0,55.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
56,0.0,56.0,299.0,54683.34869456291,53922.0,761.348694562912,0.0,0.0
57,0.0,57.0,299.0,49097.34869456291,48336.0,761.348694562912,0.0,0.0
58,0.0,58.0,299.0,51425.34869456291,50664.0,761.348694562912,0.0,0.0
59,0.0,59.0,299.0,49175.34869456291,48414.0,761.348694562912,0.0,0.0
60,0.0,60.0,299.0,52433.34869456291,51672.0,761.348694562912,0.0,0.0
61,0.0,61.0,162.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
62,0.0,62.0,150.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
63,0.0,63.0,299.0,55925.34869456291,55164.0,761.348694562912,0.0,0.0
64,0.0,64.0,299.0,53675.34869456291,52914.0,761.348694562912,0.0,0.0
65,0.0,65.0,299.0,52589.34869456291,51828.0,761.348694562912,0.0,0.0
66,0.0,66.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
67,0.0,67.0,299.0,57089.34869456291,56328.0,761.348694562912,0.0,0.0
68,0.0,68.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
69,0.0,69.0,299.0,52277.34869456291,51516.0,761.348694562912,0.0,0.0
70,0.0,70.0,174.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
71,0.0,71.0,299.0,58097.34869456291,57336.0,761.348694562912,0.0,0.0
72,0.0,72.0,168.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
73,0.0,73.0,162.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
74,0.0,74.0,299.0,53441.34869456291,52680.0,761.348694562912,0.0,0.0
75,0.0,75.0,299.0,53519.34869456291,52758.0,761.348694562912,0.0,0.0
76,0.0,76.0,299.0,54683.34869456291,53922.0,761.348694562912,0.0,0.0
77,0.0,77.0,299.0,50183.34869456291,49422.0,761.348694562912,0.0,0.0
78,0.0,78.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
79,0.0,79.0,299.0,52355.34869456291,51594.0,761.348694562912,0.0,0.0
80,0.0,80.0,299.0,52433.34869456291,51672.0,761.348694562912,0.0,0.0
81,0.0,81.0,299.0,51269.34869456291,50508.0,761.348694562912,0.0,0.0
82,0.0,82.0,299.0,53753.34869456291,52992.0,761.348694562912,0.0,0.0
83,0.0,83.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
84,0.0,84.0,299.0,53597.34869456291,52836.0,761.348694562912,0.0,0.0
85,0.0,85.0,299.0,54683.34869456291,53922.0,761.348694562912,0.0,0.0
86,0.0,86.0,299.0,56933.34869456291,56172.0,761.348694562912,0.0,0.0
87,0.0,87.0,299.0,51347.34869456291,50586.0,761.348694562912,0.0,0.0
88,0.0,88.0,299.0,49019.34869456291,48258.0,761.348694562912,0.0,0.0
89,0.0,89.0,299.0,51425.34869456291,50664.0,761.348694562912,0.0,0.0
90,0.0,90.0,168.0,1653255.6794583795,255.67945837974548,0.0,0.0,1653000.0
91,0.0,91.0,299.0,52433.34869456291,51672.0,761.348694562912,0.0,0.0
92,0.0,92.0,299.0,52355.34869456291,51594.0,761.348694562912,0.0,0.0
93,0.0,93.0,299.0,54683.34869456291,53922.0,761.348694562912,0.0,0.0
94,0.0,94.0,299.0,53675.34869456291,52914.0,761.348694562912,0.0,0.0
95,0.0,95.0,299.0,50183.34869456291,49422.0,761.348694562912,0.0,0.0
96,0.0,96.0,299.0,52355.34869456291,51594.0,761.348694562912,0.0,0.0
97,0.0,97.0,299.0,46769.34869456291,46008.0,761.348694562912,0.0,0.0
98,0.0,98.0,299.0,56933.34869456291,56172.0,761.348694562912,0.0,0.0
99,0.0,99.0,299.0,49097.34869456291,48336.0,761.348694562912,0.0,0.0


==> test_results/base_case/myopic_reward.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0,0,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
1,0,1,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
2,0,2,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
3,0,3,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
4,0,4,299,-51425.34869456291,-50664.0,-761.348694562912,0.0,0.0
5,0,5,156,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
6,0,6,299,-50183.34869456291,-49422.0,-761.348694562912,0.0,0.0
7,0,7,299,-58097.34869456291,-57336.0,-761.348694562912,0.0,0.0
8,0,8,299,-54605.34869456291,-53844.0,-761.348694562912,0.0,0.0
9,0,9,156,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
10,0,10,162,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
11,0,11,162,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
12,0,12,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
13,0,13,299,-52433.34869456291,-51672.0,-761.348694562912,0.0,0.0
14,0,14,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
15,0,15,299,-54917.34869456291,-54156.0,-761.348694562912,0.0,0.0
16,0,16,299,-49175.34869456291,-48414.0,-761.348694562912,0.0,0.0
17,0,17,299,-51503.34869456291,-50742.0,-761.348694562912,0.0,0.0
18,0,18,299,-54527.34869456291,-53766.0,-761.348694562912,0.0,0.0
19,0,19,299,-49097.34869456291,-48336.0,-761.348694562912,0.0,0.0
20,0,20,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
21,0,21,299,-56933.34869456291,-56172.0,-761.348694562912,0.0,0.0
22,0,22,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
23,0,23,162,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
24,0,24,299,-50183.34869456291,-49422.0,-761.348694562912,0.0,0.0
25,0,25,299,-54527.34869456291,-53766.0,-761.348694562912,0.0,0.0
26,0,26,299,-54449.34869456291,-53688.0,-761.348694562912,0.0,0.0
27,0,27,299,-52355.34869456291,-51594.0,-761.348694562912,0.0,0.0
28,0,28,299,-55769.34869456291,-55008.0,-761.348694562912,0.0,0.0
29,0,29,144,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
30,0,30,299,-53441.34869456291,-52680.0,-761.348694562912,0.0,0.0
31,0,31,299,-50105.34869456291,-49344.0,-761.348694562912,0.0,0.0
32,0,32,299,-49253.34869456291,-48492.0,-761.348694562912,0.0,0.0
33,0,33,299,-47855.34869456291,-47094.0,-761.348694562912,0.0,0.0
34,0,34,299,-48089.34869456291,-47328.0,-761.348694562912,0.0,0.0
35,0,35,299,-48089.34869456291,-47328.0,-761.348694562912,0.0,0.0
36,0,36,299,-52433.34869456291,-51672.0,-761.348694562912,0.0,0.0
37,0,37,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
38,0,38,299,-52355.34869456291,-51594.0,-761.348694562912,0.0,0.0
39,0,39,299,-56933.34869456291,-56172.0,-761.348694562912,0.0,0.0
40,0,40,299,-55769.34869456291,-55008.0,-761.348694562912,0.0,0.0
41,0,41,299,-54605.34869456291,-53844.0,-761.348694562912,0.0,0.0
42,0,42,299,-54527.34869456291,-53766.0,-761.348694562912,0.0,0.0
43,0,43,299,-56777.34869456291,-56016.0,-761.348694562912,0.0,0.0
44,0,44,299,-53675.34869456291,-52914.0,-761.348694562912,0.0,0.0
45,0,45,299,-53753.34869456291,-52992.0,-761.348694562912,0.0,0.0
46,0,46,168,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
47,0,47,299,-55847.34869456291,-55086.0,-761.348694562912,0.0,0.0
48,0,48,299,-54605.34869456291,-53844.0,-761.348694562912,0.0,0.0
49,0,49,299,-51269.34869456291,-50508.0,-761.348694562912,0.0,0.0
50,0,50,162,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
51,0,51,299,-53441.34869456291,-52680.0,-761.348694562912,0.0,0.0
52,0,52,299,-54839.34869456291,-54078.0,-761.348694562912,0.0,0.0
53,0,53,299,-49019.34869456291,-48258.0,-761.348694562912,0.0,0.0
54,0,54,156,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
55,0,55,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
56,0,56,299,-54683.34869456291,-53922.0,-761.348694562912,0.0,0.0
57,0,57,299,-49097.34869456291,-48336.0,-761.348694562912,0.0,0.0
58,0,58,299,-51425.34869456291,-50664.0,-761.348694562912,0.0,0.0
59,0,59,299,-49175.34869456291,-48414.0,-761.348694562912,0.0,0.0
60,0,60,299,-52433.34869456291,-51672.0,-761.348694562912,0.0,0.0
61,0,61,162,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
62,0,62,150,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
63,0,63,299,-55925.34869456291,-55164.0,-761.348694562912,0.0,0.0
64,0,64,299,-53675.34869456291,-52914.0,-761.348694562912,0.0,0.0
65,0,65,299,-52589.34869456291,-51828.0,-761.348694562912,0.0,0.0
66,0,66,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
67,0,67,299,-57089.34869456291,-56328.0,-761.348694562912,0.0,0.0
68,0,68,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
69,0,69,299,-52277.34869456291,-51516.0,-761.348694562912,0.0,0.0
70,0,70,174,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
71,0,71,299,-58097.34869456291,-57336.0,-761.348694562912,0.0,0.0
72,0,72,168,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
73,0,73,162,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
74,0,74,299,-53441.34869456291,-52680.0,-761.348694562912,0.0,0.0
75,0,75,299,-53519.34869456291,-52758.0,-761.348694562912,0.0,0.0
76,0,76,299,-54683.34869456291,-53922.0,-761.348694562912,0.0,0.0
77,0,77,299,-50183.34869456291,-49422.0,-761.348694562912,0.0,0.0
78,0,78,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
79,0,79,299,-52355.34869456291,-51594.0,-761.348694562912,0.0,0.0
80,0,80,299,-52433.34869456291,-51672.0,-761.348694562912,0.0,0.0
81,0,81,299,-51269.34869456291,-50508.0,-761.348694562912,0.0,0.0
82,0,82,299,-53753.34869456291,-52992.0,-761.348694562912,0.0,0.0
83,0,83,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
84,0,84,299,-53597.34869456291,-52836.0,-761.348694562912,0.0,0.0
85,0,85,299,-54683.34869456291,-53922.0,-761.348694562912,0.0,0.0
86,0,86,299,-56933.34869456291,-56172.0,-761.348694562912,0.0,0.0
87,0,87,299,-51347.34869456291,-50586.0,-761.348694562912,0.0,0.0
88,0,88,299,-49019.34869456291,-48258.0,-761.348694562912,0.0,0.0
89,0,89,299,-51425.34869456291,-50664.0,-761.348694562912,0.0,0.0
90,0,90,168,-1653255.6794583797,-255.67945837974548,0.0,0.0,-1653000.0
91,0,91,299,-52433.34869456291,-51672.0,-761.348694562912,0.0,0.0
92,0,92,299,-52355.34869456291,-51594.0,-761.348694562912,0.0,0.0
93,0,93,299,-54683.34869456291,-53922.0,-761.348694562912,0.0,0.0
94,0,94,299,-53675.34869456291,-52914.0,-761.348694562912,0.0,0.0
95,0,95,299,-50183.34869456291,-49422.0,-761.348694562912,0.0,0.0
96,0,96,299,-52355.34869456291,-51594.0,-761.348694562912,0.0,0.0
97,0,97,299,-46769.34869456291,-46008.0,-761.348694562912,0.0,0.0
98,0,98,299,-56933.34869456291,-56172.0,-761.348694562912,0.0,0.0
99,0,99,299,-49097.34869456291,-48336.0,-761.348694562912,0.0,0.0


==> test_results/base_case/reactive.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0.0,0.0,299.0,77211.0,48711.0,0.0,28500.0,0.0
1,0.0,1.0,299.0,76047.0,47547.0,0.0,28500.0,0.0
2,0.0,2.0,299.0,73797.0,45297.0,0.0,28500.0,0.0
3,0.0,3.0,299.0,73797.0,45297.0,0.0,28500.0,0.0
4,0.0,4.0,299.0,76203.0,47703.0,0.0,28500.0,0.0
5,0.0,5.0,161.0,1664400.0,11400.0,0.0,0.0,1653000.0
6,0.0,6.0,299.0,71547.0,43047.0,0.0,28500.0,0.0
7,0.0,7.0,299.0,78453.0,49953.0,0.0,28500.0,0.0
8,0.0,8.0,299.0,80469.0,51969.0,0.0,28500.0,0.0
9,0.0,9.0,299.0,79695.0,51195.0,0.0,28500.0,0.0
10,0.0,10.0,299.0,78219.0,49719.0,0.0,28500.0,0.0
11,0.0,11.0,299.0,79461.0,50961.0,0.0,28500.0,0.0
12,0.0,12.0,299.0,80547.0,52047.0,0.0,28500.0,0.0
13,0.0,13.0,161.0,1664400.0,11400.0,0.0,0.0,1653000.0
14,0.0,14.0,299.0,74883.0,46383.0,0.0,28500.0,0.0
15,0.0,15.0,179.0,1664400.0,11400.0,0.0,0.0,1653000.0
16,0.0,16.0,299.0,84039.0,55539.0,0.0,28500.0,0.0
17,0.0,17.0,299.0,70305.0,41805.0,0.0,28500.0,0.0
18,0.0,18.0,299.0,79461.0,50961.0,0.0,28500.0,0.0
19,0.0,19.0,299.0,74031.0,45531.0,0.0,28500.0,0.0
20,0.0,20.0,299.0,76047.0,47547.0,0.0,28500.0,0.0
21,0.0,21.0,299.0,74805.0,46305.0,0.0,28500.0,0.0
22,0.0,22.0,299.0,73797.0,45297.0,0.0,28500.0,0.0
23,0.0,23.0,299.0,75969.0,47469.0,0.0,28500.0,0.0
24,0.0,24.0,299.0,82641.0,54141.0,0.0,28500.0,0.0
25,0.0,25.0,185.0,1664400.0,11400.0,0.0,0.0,1653000.0
26,0.0,26.0,299.0,77133.0,48633.0,0.0,28500.0,0.0
27,0.0,27.0,299.0,80859.0,52359.0,0.0,28500.0,0.0
28,0.0,28.0,299.0,76047.0,47547.0,0.0,28500.0,0.0
29,0.0,29.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0
30,0.0,30.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
31,0.0,31.0,299.0,79383.0,50883.0,0.0,28500.0,0.0
32,0.0,32.0,299.0,75969.0,47469.0,0.0,28500.0,0.0
33,0.0,33.0,299.0,72711.0,44211.0,0.0,28500.0,0.0
34,0.0,34.0,299.0,74883.0,46383.0,0.0,28500.0,0.0
35,0.0,35.0,299.0,76047.0,47547.0,0.0,28500.0,0.0
36,0.0,36.0,299.0,75117.0,46617.0,0.0,28500.0,0.0
37,0.0,37.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
38,0.0,38.0,299.0,71469.0,42969.0,0.0,28500.0,0.0
39,0.0,39.0,299.0,79461.0,50961.0,0.0,28500.0,0.0
40,0.0,40.0,299.0,79383.0,50883.0,0.0,28500.0,0.0
41,0.0,41.0,299.0,79383.0,50883.0,0.0,28500.0,0.0
42,0.0,42.0,299.0,77289.0,48789.0,0.0,28500.0,0.0
43,0.0,43.0,299.0,81711.0,53211.0,0.0,28500.0,0.0
44,0.0,44.0,299.0,79383.0,50883.0,0.0,28500.0,0.0
45,0.0,45.0,299.0,77055.0,48555.0,0.0,28500.0,0.0
46,0.0,46.0,299.0,77211.0,48711.0,0.0,28500.0,0.0
47,0.0,47.0,299.0,79539.0,51039.0,0.0,28500.0,0.0
48,0.0,48.0,299.0,77133.0,48633.0,0.0,28500.0,0.0
49,0.0,49.0,167.0,1664400.0,11400.0,0.0,0.0,1653000.0
50,0.0,50.0,299.0,79461.0,50961.0,0.0,28500.0,0.0
51,0.0,51.0,299.0,72555.0,44055.0,0.0,28500.0,0.0
52,0.0,52.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0
53,0.0,53.0,299.0,78219.0,49719.0,0.0,28500.0,0.0
54,0.0,54.0,299.0,78297.0,49797.0,0.0,28500.0,0.0
55,0.0,55.0,299.0,72711.0,44211.0,0.0,28500.0,0.0
56,0.0,56.0,299.0,81789.0,53289.0,0.0,28500.0,0.0
57,0.0,57.0,299.0,76047.0,47547.0,0.0,28500.0,0.0
58,0.0,58.0,299.0,78141.0,49641.0,0.0,28500.0,0.0
59,0.0,59.0,299.0,78531.0,50031.0,0.0,28500.0,0.0
60,0.0,60.0,299.0,79617.0,51117.0,0.0,28500.0,0.0
61,0.0,61.0,167.0,1664400.0,11400.0,0.0,0.0,1653000.0
62,0.0,62.0,179.0,1664400.0,11400.0,0.0,0.0,1653000.0
63,0.0,63.0,299.0,79383.0,50883.0,0.0,28500.0,0.0
64,0.0,64.0,299.0,76203.0,47703.0,0.0,28500.0,0.0
65,0.0,65.0,299.0,78297.0,49797.0,0.0,28500.0,0.0
66,0.0,66.0,299.0,76047.0,47547.0,0.0,28500.0,0.0
67,0.0,67.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
68,0.0,68.0,299.0,79617.0,51117.0,0.0,28500.0,0.0
69,0.0,69.0,299.0,70461.0,41961.0,0.0,28500.0,0.0
70,0.0,70.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
71,0.0,71.0,299.0,77133.0,48633.0,0.0,28500.0,0.0
72,0.0,72.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
73,0.0,73.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0
74,0.0,74.0,299.0,79539.0,51039.0,0.0,28500.0,0.0
75,0.0,75.0,299.0,75039.0,46539.0,0.0,28500.0,0.0
76,0.0,76.0,299.0,77133.0,48633.0,0.0,28500.0,0.0
77,0.0,77.0,299.0,75039.0,46539.0,0.0,28500.0,0.0
78,0.0,78.0,299.0,81789.0,53289.0,0.0,28500.0,0.0
79,0.0,79.0,299.0,79461.0,50961.0,0.0,28500.0,0.0
80,0.0,80.0,299.0,75891.0,47391.0,0.0,28500.0,0.0
81,0.0,81.0,299.0,72633.0,44133.0,0.0,28500.0,0.0
82,0.0,82.0,299.0,78219.0,49719.0,0.0,28500.0,0.0
83,0.0,83.0,299.0,75117.0,46617.0,0.0,28500.0,0.0
84,0.0,84.0,299.0,80547.0,52047.0,0.0,28500.0,0.0
85,0.0,85.0,299.0,77211.0,48711.0,0.0,28500.0,0.0
86,0.0,86.0,299.0,76359.0,47859.0,0.0,28500.0,0.0
87,0.0,87.0,299.0,80547.0,52047.0,0.0,28500.0,0.0
88,0.0,88.0,299.0,80547.0,52047.0,0.0,28500.0,0.0
89,0.0,89.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0
90,0.0,90.0,299.0,75969.0,47469.0,0.0,28500.0,0.0
91,0.0,91.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0
92,0.0,92.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0
93,0.0,93.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
94,0.0,94.0,299.0,78531.0,50031.0,0.0,28500.0,0.0
95,0.0,95.0,299.0,75891.0,47391.0,0.0,28500.0,0.0
96,0.0,96.0,299.0,74961.0,46461.0,0.0,28500.0,0.0
97,0.0,97.0,299.0,72789.0,44289.0,0.0,28500.0,0.0
98,0.0,98.0,299.0,78297.0,49797.0,0.0,28500.0,0.0
99,0.0,99.0,173.0,1664400.0,11400.0,0.0,0.0,1653000.0


==> test_results/base_case/reactive_reward.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,no_action_penalty,active_line_removal,violation_penalty
0,0,0,299,-77211.0,-48711.0,-28500.0,0.0,0.0
1,0,1,299,-76047.0,-47547.0,-28500.0,0.0,0.0
2,0,2,299,-73797.0,-45297.0,-28500.0,0.0,0.0
3,0,3,299,-73797.0,-45297.0,-28500.0,0.0,0.0
4,0,4,299,-76203.0,-47703.0,-28500.0,0.0,0.0
5,0,5,161,-1664400.0,-11400.0,0.0,0.0,-1653000.0
6,0,6,299,-71547.0,-43047.0,-28500.0,0.0,0.0
7,0,7,299,-78453.0,-49953.0,-28500.0,0.0,0.0
8,0,8,299,-80469.0,-51969.0,-28500.0,0.0,0.0
9,0,9,299,-79695.0,-51195.0,-28500.0,0.0,0.0
10,0,10,299,-78219.0,-49719.0,-28500.0,0.0,0.0
11,0,11,299,-79461.0,-50961.0,-28500.0,0.0,0.0
12,0,12,299,-80547.0,-52047.0,-28500.0,0.0,0.0
13,0,13,161,-1664400.0,-11400.0,0.0,0.0,-1653000.0
14,0,14,299,-74883.0,-46383.0,-28500.0,0.0,0.0
15,0,15,179,-1664400.0,-11400.0,0.0,0.0,-1653000.0
16,0,16,299,-84039.0,-55539.0,-28500.0,0.0,0.0
17,0,17,299,-70305.0,-41805.0,-28500.0,0.0,0.0
18,0,18,299,-79461.0,-50961.0,-28500.0,0.0,0.0
19,0,19,299,-74031.0,-45531.0,-28500.0,0.0,0.0
20,0,20,299,-76047.0,-47547.0,-28500.0,0.0,0.0
21,0,21,299,-74805.0,-46305.0,-28500.0,0.0,0.0
22,0,22,299,-73797.0,-45297.0,-28500.0,0.0,0.0
23,0,23,299,-75969.0,-47469.0,-28500.0,0.0,0.0
24,0,24,299,-82641.0,-54141.0,-28500.0,0.0,0.0
25,0,25,185,-1664400.0,-11400.0,0.0,0.0,-1653000.0
26,0,26,299,-77133.0,-48633.0,-28500.0,0.0,0.0
27,0,27,299,-80859.0,-52359.0,-28500.0,0.0,0.0
28,0,28,299,-76047.0,-47547.0,-28500.0,0.0,0.0
29,0,29,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0
30,0,30,299,-74961.0,-46461.0,-28500.0,0.0,0.0
31,0,31,299,-79383.0,-50883.0,-28500.0,0.0,0.0
32,0,32,299,-75969.0,-47469.0,-28500.0,0.0,0.0
33,0,33,299,-72711.0,-44211.0,-28500.0,0.0,0.0
34,0,34,299,-74883.0,-46383.0,-28500.0,0.0,0.0
35,0,35,299,-76047.0,-47547.0,-28500.0,0.0,0.0
36,0,36,299,-75117.0,-46617.0,-28500.0,0.0,0.0
37,0,37,299,-74961.0,-46461.0,-28500.0,0.0,0.0
38,0,38,299,-71469.0,-42969.0,-28500.0,0.0,0.0
39,0,39,299,-79461.0,-50961.0,-28500.0,0.0,0.0
40,0,40,299,-79383.0,-50883.0,-28500.0,0.0,0.0
41,0,41,299,-79383.0,-50883.0,-28500.0,0.0,0.0
42,0,42,299,-77289.0,-48789.0,-28500.0,0.0,0.0
43,0,43,299,-81711.0,-53211.0,-28500.0,0.0,0.0
44,0,44,299,-79383.0,-50883.0,-28500.0,0.0,0.0
45,0,45,299,-77055.0,-48555.0,-28500.0,0.0,0.0
46,0,46,299,-77211.0,-48711.0,-28500.0,0.0,0.0
47,0,47,299,-79539.0,-51039.0,-28500.0,0.0,0.0
48,0,48,299,-77133.0,-48633.0,-28500.0,0.0,0.0
49,0,49,167,-1664400.0,-11400.0,0.0,0.0,-1653000.0
50,0,50,299,-79461.0,-50961.0,-28500.0,0.0,0.0
51,0,51,299,-72555.0,-44055.0,-28500.0,0.0,0.0
52,0,52,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0
53,0,53,299,-78219.0,-49719.0,-28500.0,0.0,0.0
54,0,54,299,-78297.0,-49797.0,-28500.0,0.0,0.0
55,0,55,299,-72711.0,-44211.0,-28500.0,0.0,0.0
56,0,56,299,-81789.0,-53289.0,-28500.0,0.0,0.0
57,0,57,299,-76047.0,-47547.0,-28500.0,0.0,0.0
58,0,58,299,-78141.0,-49641.0,-28500.0,0.0,0.0
59,0,59,299,-78531.0,-50031.0,-28500.0,0.0,0.0
60,0,60,299,-79617.0,-51117.0,-28500.0,0.0,0.0
61,0,61,167,-1664400.0,-11400.0,0.0,0.0,-1653000.0
62,0,62,179,-1664400.0,-11400.0,0.0,0.0,-1653000.0
63,0,63,299,-79383.0,-50883.0,-28500.0,0.0,0.0
64,0,64,299,-76203.0,-47703.0,-28500.0,0.0,0.0
65,0,65,299,-78297.0,-49797.0,-28500.0,0.0,0.0
66,0,66,299,-76047.0,-47547.0,-28500.0,0.0,0.0
67,0,67,299,-74961.0,-46461.0,-28500.0,0.0,0.0
68,0,68,299,-79617.0,-51117.0,-28500.0,0.0,0.0
69,0,69,299,-70461.0,-41961.0,-28500.0,0.0,0.0
70,0,70,299,-74961.0,-46461.0,-28500.0,0.0,0.0
71,0,71,299,-77133.0,-48633.0,-28500.0,0.0,0.0
72,0,72,299,-74961.0,-46461.0,-28500.0,0.0,0.0
73,0,73,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0
74,0,74,299,-79539.0,-51039.0,-28500.0,0.0,0.0
75,0,75,299,-75039.0,-46539.0,-28500.0,0.0,0.0
76,0,76,299,-77133.0,-48633.0,-28500.0,0.0,0.0
77,0,77,299,-75039.0,-46539.0,-28500.0,0.0,0.0
78,0,78,299,-81789.0,-53289.0,-28500.0,0.0,0.0
79,0,79,299,-79461.0,-50961.0,-28500.0,0.0,0.0
80,0,80,299,-75891.0,-47391.0,-28500.0,0.0,0.0
81,0,81,299,-72633.0,-44133.0,-28500.0,0.0,0.0
82,0,82,299,-78219.0,-49719.0,-28500.0,0.0,0.0
83,0,83,299,-75117.0,-46617.0,-28500.0,0.0,0.0
84,0,84,299,-80547.0,-52047.0,-28500.0,0.0,0.0
85,0,85,299,-77211.0,-48711.0,-28500.0,0.0,0.0
86,0,86,299,-76359.0,-47859.0,-28500.0,0.0,0.0
87,0,87,299,-80547.0,-52047.0,-28500.0,0.0,0.0
88,0,88,299,-80547.0,-52047.0,-28500.0,0.0,0.0
89,0,89,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0
90,0,90,299,-75969.0,-47469.0,-28500.0,0.0,0.0
91,0,91,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0
92,0,92,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0
93,0,93,299,-74961.0,-46461.0,-28500.0,0.0,0.0
94,0,94,299,-78531.0,-50031.0,-28500.0,0.0,0.0
95,0,95,299,-75891.0,-47391.0,-28500.0,0.0,0.0
96,0,96,299,-74961.0,-46461.0,-28500.0,0.0,0.0
97,0,97,299,-72789.0,-44289.0,-28500.0,0.0,0.0
98,0,98,299,-78297.0,-49797.0,-28500.0,0.0,0.0
99,0,99,173,-1664400.0,-11400.0,0.0,0.0,-1653000.0


==> test_results/episodic_analysis/general_case/proactive_cumulative.csv <==
,episode_number,step,total_penalty,load_loss,wildfire,active_line_removal
0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,1.0,0.0,0.0,0.0,0.0
2,0.0,2.0,0.0,0.0,0.0,0.0
3,0.0,3.0,0.0,0.0,0.0,0.0
4,0.0,4.0,0.0,0.0,0.0,0.0
5,0.0,5.0,0.0,0.0,0.0,0.0
6,0.0,6.0,0.0,0.0,0.0,0.0
7,0.0,7.0,0.0,0.0,0.0,0.0
8,0.0,8.0,0.0,0.0,0.0,0.0
9,0.0,9.0,0.0,0.0,0.0,0.0
10,0.0,10.0,0.0,0.0,0.0,0.0
11,0.0,11.0,0.0,0.0,0.0,0.0
12,0.0,12.0,0.0,0.0,0.0,0.0
13,0.0,13.0,0.0,0.0,0.0,0.0
14,0.0,14.0,0.0,0.0,0.0,0.0
15,0.0,15.0,0.0,0.0,0.0,0.0
16,0.0,16.0,0.0,0.0,0.0,0.0
17,0.0,17.0,0.0,0.0,0.0,0.0
18,0.0,18.0,0.0,0.0,0.0,0.0
19,0.0,19.0,0.0,0.0,0.0,0.0
20,0.0,20.0,0.0,0.0,0.0,0.0
21,0.0,21.0,0.0,0.0,0.0,0.0
22,0.0,22.0,0.0,0.0,0.0,0.0
23,0.0,23.0,0.0,0.0,0.0,0.0
24,0.0,24.0,0.0,0.0,0.0,0.0
25,0.0,25.0,0.0,0.0,0.0,0.0
26,0.0,26.0,0.0,0.0,0.0,0.0
27,0.0,27.0,0.0,0.0,0.0,0.0
28,0.0,28.0,0.0,0.0,0.0,0.0
29,0.0,29.0,0.0,0.0,0.0,0.0
30,0.0,30.0,0.0,0.0,0.0,0.0
31,0.0,31.0,0.0,0.0,0.0,0.0
32,0.0,32.0,0.0,0.0,0.0,0.0
33,0.0,33.0,0.0,0.0,0.0,0.0
34,0.0,34.0,0.0,0.0,0.0,0.0
35,0.0,35.0,0.0,0.0,0.0,0.0
36,0.0,36.0,11.10803410410881,0.0,0.0,11.10803410410881
37,0.0,37.0,11.10803410410881,0.0,0.0,11.10803410410881
38,0.0,38.0,11.10803410410881,0.0,0.0,11.10803410410881
39,0.0,39.0,40.40803410410881,29.3,0.0,11.10803410410881
40,0.0,40.0,105.40803410410881,94.3,0.0,11.10803410410881
41,0.0,41.0,206.1080341041088,195.0,0.0,11.10803410410881
42,0.0,42.0,271.1080341041088,260.0,0.0,11.10803410410881
43,0.0,43.0,300.4080341041088,289.3,0.0,11.10803410410881
44,0.0,44.0,300.4080341041088,289.3,0.0,11.10803410410881
45,0.0,45.0,300.4080341041088,289.3,0.0,11.10803410410881
46,0.0,46.0,300.4080341041088,289.3,0.0,11.10803410410881
47,0.0,47.0,300.4080341041088,289.3,0.0,11.10803410410881
48,0.0,48.0,300.4080341041088,289.3,0.0,11.10803410410881
49,0.0,49.0,300.4080341041088,289.3,0.0,11.10803410410881
50,0.0,50.0,300.4080341041088,289.3,0.0,11.10803410410881
51,0.0,51.0,300.4080341041088,289.3,0.0,11.10803410410881
52,0.0,52.0,300.4080341041088,289.3,0.0,11.10803410410881
53,0.0,53.0,300.4080341041088,289.3,0.0,11.10803410410881
54,0.0,54.0,300.4080341041088,289.3,0.0,11.10803410410881
55,0.0,55.0,300.4080341041088,289.3,0.0,11.10803410410881
56,0.0,56.0,300.4080341041088,289.3,0.0,11.10803410410881
57,0.0,57.0,300.4080341041088,289.3,0.0,11.10803410410881
58,0.0,58.0,300.4080341041088,289.3,0.0,11.10803410410881
59,0.0,59.0,300.4080341041088,289.3,0.0,11.10803410410881
60,0.0,60.0,300.4080341041088,289.3,0.0,11.10803410410881
61,0.0,61.0,300.4080341041088,289.3,0.0,11.10803410410881
62,0.0,62.0,300.4080341041088,289.3,0.0,11.10803410410881
63,0.0,63.0,300.4080341041088,289.3,0.0,11.10803410410881
64,0.0,64.0,300.4080341041088,289.3,0.0,11.10803410410881
65,0.0,65.0,300.4080341041088,289.3,0.0,11.10803410410881
66,0.0,66.0,300.4080341041088,289.3,0.0,11.10803410410881
67,0.0,67.0,300.4080341041088,289.3,0.0,11.10803410410881
68,0.0,68.0,300.4080341041088,289.3,0.0,11.10803410410881
69,0.0,69.0,300.4080341041088,289.3,0.0,11.10803410410881
70,0.0,70.0,300.4080341041088,289.3,0.0,11.10803410410881
71,0.0,71.0,300.4080341041088,289.3,0.0,11.10803410410881
72,0.0,72.0,300.4080341041088,289.3,0.0,11.10803410410881
73,0.0,73.0,300.4080341041088,289.3,0.0,11.10803410410881
74,0.0,74.0,300.4080341041088,289.3,0.0,11.10803410410881
75,0.0,75.0,300.4080341041088,289.3,0.0,11.10803410410881
76,0.0,76.0,300.4080341041088,289.3,0.0,11.10803410410881
77,0.0,77.0,300.4080341041088,289.3,0.0,11.10803410410881
78,0.0,78.0,300.4080341041088,289.3,0.0,11.10803410410881
79,0.0,79.0,300.4080341041088,289.3,0.0,11.10803410410881
80,0.0,80.0,300.4080341041088,289.3,0.0,11.10803410410881
81,0.0,81.0,329.70803410410883,318.6,0.0,11.10803410410881
82,0.0,82.0,394.70803410410883,383.6,0.0,11.10803410410881
83,0.0,83.0,495.4080341041088,484.3,0.0,11.10803410410881
84,0.0,84.0,631.7080341041088,620.6,0.0,11.10803410410881
85,0.0,85.0,803.7080341041088,792.6,0.0,11.10803410410881
86,0.0,86.0,1011.3080341041089,1000.2,0.0,11.10803410410881
87,0.0,87.0,1254.6080341041088,1243.5,0.0,11.10803410410881
88,0.0,88.0,1525.3080341041089,1514.2,0.0,11.10803410410881
89,0.0,89.0,1796.008034104109,1784.9,0.0,11.10803410410881
90,0.0,90.0,2066.7080341041087,2055.6,0.0,11.10803410410881
91,0.0,91.0,2337.4080341041085,2326.2999999999997,0.0,11.10803410410881
92,0.0,92.0,2608.1080341041084,2596.9999999999995,0.0,11.10803410410881
93,0.0,93.0,2878.808034104108,2867.6999999999994,0.0,11.10803410410881
94,0.0,94.0,3149.508034104108,3138.399999999999,0.0,11.10803410410881
95,0.0,95.0,3420.208034104108,3409.099999999999,0.0,11.10803410410881
96,0.0,96.0,3690.9080341041076,3679.799999999999,0.0,11.10803410410881
97,0.0,97.0,3961.6080341041074,3950.4999999999986,0.0,11.10803410410881
98,0.0,98.0,4232.308034104108,4221.199999999999,0.0,11.10803410410881
99,0.0,99.0,4503.0080341041075,4491.899999999999,0.0,11.10803410410881
100,0.0,100.0,4773.708034104107,4762.5999999999985,0.0,11.10803410410881
101,0.0,101.0,5044.408034104107,5033.299999999998,0.0,11.10803410410881
102,0.0,102.0,5315.108034104107,5303.999999999998,0.0,11.10803410410881
103,0.0,103.0,5585.808034104107,5574.699999999998,0.0,11.10803410410881
104,0.0,104.0,5856.508034104107,5845.399999999998,0.0,11.10803410410881
105,0.0,105.0,6127.208034104106,6116.099999999998,0.0,11.10803410410881
106,0.0,106.0,6397.908034104106,6386.799999999997,0.0,11.10803410410881
107,0.0,107.0,6668.608034104106,6657.499999999997,0.0,11.10803410410881
108,0.0,108.0,7130.389330834148,6892.499999999997,0.0,237.88933083415031
109,0.0,109.0,7401.089330834147,7163.199999999997,0.0,237.88933083415031
110,0.0,110.0,7671.789330834147,7433.899999999997,0.0,237.88933083415031
111,0.0,111.0,7942.489330834147,7704.599999999997,0.0,237.88933083415031
112,0.0,112.0,8213.189330834148,7975.2999999999965,0.0,237.88933083415031
113,0.0,113.0,8483.889330834148,8245.999999999996,0.0,237.88933083415031
114,0.0,114.0,8754.58933083415,8516.699999999997,0.0,237.88933083415031
115,0.0,115.0,9025.28933083415,8787.399999999998,0.0,237.88933083415031
116,0.0,116.0,9295.98933083415,9058.099999999999,0.0,237.88933083415031
117,0.0,117.0,9566.689330834151,9328.8,0.0,237.88933083415031
118,0.0,118.0,9837.389330834152,9599.5,0.0,237.88933083415031
119,0.0,119.0,10108.089330834153,9870.2,0.0,237.88933083415031
120,0.0,120.0,10378.789330834154,10140.900000000001,0.0,237.88933083415031
121,0.0,121.0,10649.489330834154,10411.600000000002,0.0,237.88933083415031
122,0.0,122.0,10920.189330834155,10682.300000000003,0.0,237.88933083415031
123,0.0,123.0,11190.889330834156,10953.000000000004,0.0,237.88933083415031
124,0.0,124.0,11461.589330834156,11223.700000000004,0.0,237.88933083415031
125,0.0,125.0,11732.289330834157,11494.400000000005,0.0,237.88933083415031
126,0.0,126.0,12002.989330834158,11765.100000000006,0.0,237.88933083415031
127,0.0,127.0,12273.689330834159,12035.800000000007,0.0,237.88933083415031
128,0.0,128.0,12544.38933083416,12306.500000000007,0.0,237.88933083415031
129,0.0,129.0,12815.08933083416,12577.200000000008,0.0,237.88933083415031
130,0.0,130.0,13085.78933083416,12847.900000000009,0.0,237.88933083415031
131,0.0,131.0,13356.489330834162,13118.60000000001,0.0,237.88933083415031
132,0.0,132.0,13627.189330834162,13389.30000000001,0.0,237.88933083415031
133,0.0,133.0,13897.889330834163,13660.000000000011,0.0,237.88933083415031
134,0.0,134.0,14168.589330834164,13930.700000000012,0.0,237.88933083415031
135,0.0,135.0,14439.289330834165,14201.400000000012,0.0,237.88933083415031
136,0.0,136.0,14709.989330834165,14472.100000000013,0.0,237.88933083415031
137,0.0,137.0,14980.689330834166,14742.800000000014,0.0,237.88933083415031
138,0.0,138.0,15251.389330834167,15013.500000000015,0.0,237.88933083415031
139,0.0,139.0,15522.089330834167,15284.200000000015,0.0,237.88933083415031
140,0.0,140.0,15792.789330834168,15554.900000000016,0.0,237.88933083415031
141,0.0,141.0,16063.489330834169,15825.600000000017,0.0,237.88933083415031
142,0.0,142.0,16334.18933083417,16096.300000000017,0.0,237.88933083415031
143,0.0,143.0,16604.88933083417,16367.000000000018,0.0,237.88933083415031
144,0.0,144.0,16875.58933083417,16637.70000000002,0.0,237.88933083415031
145,0.0,145.0,17146.28933083417,16908.40000000002,0.0,237.88933083415031
146,0.0,146.0,17416.98933083417,17179.10000000002,0.0,237.88933083415031
147,0.0,147.0,17687.68933083417,17449.80000000002,0.0,237.88933083415031
148,0.0,148.0,17958.389330834172,17720.500000000022,0.0,237.88933083415031
149,0.0,149.0,18229.089330834173,17991.200000000023,0.0,237.88933083415031
150,0.0,150.0,18499.789330834174,18261.900000000023,0.0,237.88933083415031
151,0.0,151.0,18770.489330834174,18532.600000000024,0.0,237.88933083415031
152,0.0,152.0,19041.189330834175,18803.300000000025,0.0,237.88933083415031
153,0.0,153.0,19311.889330834176,19074.000000000025,0.0,237.88933083415031
154,0.0,154.0,19582.589330834177,19344.700000000026,0.0,237.88933083415031
155,0.0,155.0,19853.289330834177,19615.400000000027,0.0,237.88933083415031
156,0.0,156.0,20123.989330834178,19886.100000000028,0.0,237.88933083415031
157,0.0,157.0,20394.68933083418,20156.80000000003,0.0,237.88933083415031
158,0.0,158.0,20665.38933083418,20427.50000000003,0.0,237.88933083415031
159,0.0,159.0,20936.08933083418,20698.20000000003,0.0,237.88933083415031
160,0.0,160.0,21206.78933083418,20968.90000000003,0.0,237.88933083415031
161,0.0,161.0,21477.48933083418,21239.60000000003,0.0,237.88933083415031
162,0.0,162.0,21929.189325112136,21510.300000000032,0.0,418.8893251121044
163,0.0,163.0,22199.889325112137,21781.000000000033,0.0,418.8893251121044
164,0.0,164.0,22470.589325112138,22051.700000000033,0.0,418.8893251121044
165,0.0,165.0,22741.28932511214,22322.400000000034,0.0,418.8893251121044
166,0.0,166.0,23011.98932511214,22593.100000000035,0.0,418.8893251121044
167,0.0,167.0,23282.68932511214,22863.800000000036,0.0,418.8893251121044
168,0.0,168.0,23844.021753567493,23238.800000000036,0.0,605.2217535674572
169,0.0,169.0,24219.021753567493,23613.800000000036,0.0,605.2217535674572
170,0.0,170.0,24594.021753567493,23988.800000000036,0.0,605.2217535674572
171,0.0,171.0,24969.021753567493,24363.800000000036,0.0,605.2217535674572
172,0.0,172.0,25344.021753567493,24738.800000000036,0.0,605.2217535674572
173,0.0,173.0,25719.021753567493,25113.800000000036,0.0,605.2217535674572
174,0.0,174.0,26094.021753567493,25488.800000000036,0.0,605.2217535674572
175,0.0,175.0,26469.021753567493,25863.800000000036,0.0,605.2217535674572
176,0.0,176.0,26844.021753567493,26238.800000000036,0.0,605.2217535674572
177,0.0,177.0,27219.021753567493,26613.800000000036,0.0,605.2217535674572
178,0.0,178.0,27594.021753567493,26988.800000000036,0.0,605.2217535674572
179,0.0,179.0,27969.021753567493,27363.800000000036,0.0,605.2217535674572
180,0.0,180.0,28344.021753567493,27738.800000000036,0.0,605.2217535674572
181,0.0,181.0,28719.021753567493,28113.800000000036,0.0,605.2217535674572
182,0.0,182.0,29094.021753567493,28488.800000000036,0.0,605.2217535674572
183,0.0,183.0,29469.021753567493,28863.800000000036,0.0,605.2217535674572
184,0.0,184.0,29844.021753567493,29238.800000000036,0.0,605.2217535674572
185,0.0,185.0,30219.021753567493,29613.800000000036,0.0,605.2217535674572
186,0.0,186.0,30594.021753567493,29988.800000000036,0.0,605.2217535674572
187,0.0,187.0,30969.021753567493,30363.800000000036,0.0,605.2217535674572
188,0.0,188.0,31344.021753567493,30738.800000000036,0.0,605.2217535674572
189,0.0,189.0,31719.021753567493,31113.800000000036,0.0,605.2217535674572
190,0.0,190.0,32094.021753567493,31488.800000000036,0.0,605.2217535674572
191,0.0,191.0,32469.021753567493,31863.800000000036,0.0,605.2217535674572
192,0.0,192.0,32844.02175356749,32238.800000000036,0.0,605.2217535674572
193,0.0,193.0,33219.02175356749,32613.800000000036,0.0,605.2217535674572
194,0.0,194.0,33594.02175356749,32988.80000000003,0.0,605.2217535674572
195,0.0,195.0,33969.02175356749,33363.80000000003,0.0,605.2217535674572
196,0.0,196.0,34344.02175356749,33738.80000000003,0.0,605.2217535674572
197,0.0,197.0,34719.02175356749,34113.80000000003,0.0,605.2217535674572
198,0.0,198.0,35094.02175356749,34488.80000000003,0.0,605.2217535674572
199,0.0,199.0,35469.02175356749,34863.80000000003,0.0,605.2217535674572
200,0.0,200.0,35844.02175356749,35238.80000000003,0.0,605.2217535674572
201,0.0,201.0,36219.02175356749,35613.80000000003,0.0,605.2217535674572
202,0.0,202.0,36594.02175356749,35988.80000000003,0.0,605.2217535674572
203,0.0,203.0,36969.02175356749,36363.80000000003,0.0,605.2217535674572
204,0.0,204.0,37344.02175356749,36738.80000000003,0.0,605.2217535674572
205,0.0,205.0,37719.02175356749,37113.80000000003,0.0,605.2217535674572
206,0.0,206.0,38094.02175356749,37488.80000000003,0.0,605.2217535674572
207,0.0,207.0,38469.02175356749,37863.80000000003,0.0,605.2217535674572
208,0.0,208.0,38844.02175356749,38238.80000000003,0.0,605.2217535674572
209,0.0,209.0,39219.02175356749,38613.80000000003,0.0,605.2217535674572
210,0.0,210.0,39594.02175356749,38988.80000000003,0.0,605.2217535674572
211,0.0,211.0,39969.02175356749,39363.80000000003,0.0,605.2217535674572
212,0.0,212.0,40344.02175356749,39738.80000000003,0.0,605.2217535674572
213,0.0,213.0,40719.02175356749,40113.80000000003,0.0,605.2217535674572
214,0.0,214.0,41094.02175356749,40488.80000000003,0.0,605.2217535674572
215,0.0,215.0,41469.02175356749,40863.80000000003,0.0,605.2217535674572
216,0.0,216.0,41844.02175356749,41238.80000000003,0.0,605.2217535674572
217,0.0,217.0,42219.02175356749,41613.80000000003,0.0,605.2217535674572
218,0.0,218.0,42594.02175356749,41988.80000000003,0.0,605.2217535674572
219,0.0,219.0,42969.02175356749,42363.80000000003,0.0,605.2217535674572
220,0.0,220.0,43344.02175356749,42738.80000000003,0.0,605.2217535674572
221,0.0,221.0,43719.02175356749,43113.80000000003,0.0,605.2217535674572
222,0.0,222.0,44094.02175356749,43488.80000000003,0.0,605.2217535674572
223,0.0,223.0,44469.02175356749,43863.80000000003,0.0,605.2217535674572
224,0.0,224.0,44844.02175356749,44238.80000000003,0.0,605.2217535674572
225,0.0,225.0,45219.02175356749,44613.80000000003,0.0,605.2217535674572
226,0.0,226.0,45594.02175356749,44988.80000000003,0.0,605.2217535674572
227,0.0,227.0,45969.02175356749,45363.80000000003,0.0,605.2217535674572
228,0.0,228.0,46344.02175356749,45738.80000000003,0.0,605.2217535674572
229,0.0,229.0,46719.02175356749,46113.80000000003,0.0,605.2217535674572
230,0.0,230.0,47094.02175356749,46488.80000000003,0.0,605.2217535674572
231,0.0,231.0,47469.02175356749,46863.80000000003,0.0,605.2217535674572
232,0.0,232.0,47844.02175356749,47238.80000000003,0.0,605.2217535674572
233,0.0,233.0,48219.02175356749,47613.80000000003,0.0,605.2217535674572
234,0.0,234.0,48594.02175356749,47988.80000000003,0.0,605.2217535674572
235,0.0,235.0,48969.02175356749,48363.80000000003,0.0,605.2217535674572
236,0.0,236.0,49344.02175356749,48738.80000000003,0.0,605.2217535674572
237,0.0,237.0,49719.02175356749,49113.80000000003,0.0,605.2217535674572
238,0.0,238.0,50094.02175356749,49488.80000000003,0.0,605.2217535674572
239,0.0,239.0,50469.02175356749,49863.80000000003,0.0,605.2217535674572
240,0.0,240.0,50844.02175356749,50238.80000000003,0.0,605.2217535674572
241,0.0,241.0,51219.02175356749,50613.80000000003,0.0,605.2217535674572
242,0.0,242.0,51594.02175356749,50988.80000000003,0.0,605.2217535674572
243,0.0,243.0,51969.02175356749,51363.80000000003,0.0,605.2217535674572
244,0.0,244.0,52344.02175356749,51738.80000000003,0.0,605.2217535674572
245,0.0,245.0,52719.02175356749,52113.80000000003,0.0,605.2217535674572
246,0.0,246.0,53228.748981255325,52488.80000000003,0.0,739.9489812552929
247,0.0,247.0,53603.748981255325,52863.80000000003,0.0,739.9489812552929
248,0.0,248.0,53978.748981255325,53238.80000000003,0.0,739.9489812552929
249,0.0,249.0,54353.748981255325,53613.80000000003,0.0,739.9489812552929
250,0.0,250.0,54728.748981255325,53988.80000000003,0.0,739.9489812552929
251,0.0,251.0,55103.748981255325,54363.80000000003,0.0,739.9489812552929
252,0.0,252.0,55478.748981255325,54738.80000000003,0.0,739.9489812552929
253,0.0,253.0,55853.748981255325,55113.80000000003,0.0,739.9489812552929
254,0.0,254.0,56228.748981255325,55488.80000000003,0.0,739.9489812552929
255,0.0,255.0,56603.748981255325,55863.80000000003,0.0,739.9489812552929
256,0.0,256.0,56978.748981255325,56238.80000000003,0.0,739.9489812552929
257,0.0,257.0,57353.748981255325,56613.80000000003,0.0,739.9489812552929
258,0.0,258.0,57728.748981255325,56988.80000000003,0.0,739.9489812552929
259,0.0,259.0,58103.748981255325,57363.80000000003,0.0,739.9489812552929
260,0.0,260.0,58478.748981255325,57738.80000000003,0.0,739.9489812552929
261,0.0,261.0,58853.748981255325,58113.80000000003,0.0,739.9489812552929
262,0.0,262.0,59228.748981255325,58488.80000000003,0.0,739.9489812552929
263,0.0,263.0,59603.748981255325,58863.80000000003,0.0,739.9489812552929
264,0.0,264.0,59978.748981255325,59238.80000000003,0.0,739.9489812552929
265,0.0,265.0,60353.748981255325,59613.80000000003,0.0,739.9489812552929
266,0.0,266.0,60728.748981255325,59988.80000000003,0.0,739.9489812552929
267,0.0,267.0,61103.748981255325,60363.80000000003,0.0,739.9489812552929
268,0.0,268.0,61478.748981255325,60738.80000000003,0.0,739.9489812552929
269,0.0,269.0,61853.748981255325,61113.80000000003,0.0,739.9489812552929
270,0.0,270.0,62228.748981255325,61488.80000000003,0.0,739.9489812552929
271,0.0,271.0,62603.748981255325,61863.80000000003,0.0,739.9489812552929
272,0.0,272.0,62978.748981255325,62238.80000000003,0.0,739.9489812552929
273,0.0,273.0,63353.748981255325,62613.80000000003,0.0,739.9489812552929
274,0.0,274.0,63728.748981255325,62988.80000000003,0.0,739.9489812552929
275,0.0,275.0,64103.748981255325,63363.80000000003,0.0,739.9489812552929
276,0.0,276.0,64478.748981255325,63738.80000000003,0.0,739.9489812552929
277,0.0,277.0,64853.748981255325,64113.80000000003,0.0,739.9489812552929
278,0.0,278.0,65228.748981255325,64488.80000000003,0.0,739.9489812552929
279,0.0,279.0,65603.74898125532,64863.80000000003,0.0,739.9489812552929
280,0.0,280.0,65978.74898125532,65238.80000000003,0.0,739.9489812552929
281,0.0,281.0,66353.74898125532,65613.80000000003,0.0,739.9489812552929
282,0.0,282.0,66728.74898125532,65988.80000000003,0.0,739.9489812552929
283,0.0,283.0,67103.74898125532,66363.80000000003,0.0,739.9489812552929
284,0.0,284.0,67478.74898125532,66738.80000000003,0.0,739.9489812552929
285,0.0,285.0,67853.74898125532,67113.80000000003,0.0,739.9489812552929
286,0.0,286.0,68228.74898125532,67488.80000000003,0.0,739.9489812552929
287,0.0,287.0,68603.74898125532,67863.80000000003,0.0,739.9489812552929
288,0.0,288.0,68978.74898125532,68238.80000000003,0.0,739.9489812552929
289,0.0,289.0,69353.74898125532,68613.80000000003,0.0,739.9489812552929
290,0.0,290.0,69728.74898125532,68988.80000000003,0.0,739.9489812552929
291,0.0,291.0,70103.74898125532,69363.80000000003,0.0,739.9489812552929
292,0.0,292.0,70478.74898125532,69738.80000000003,0.0,739.9489812552929
293,0.0,293.0,70853.74898125532,70113.80000000003,0.0,739.9489812552929
294,0.0,294.0,71228.74898125532,70488.80000000003,0.0,739.9489812552929
295,0.0,295.0,71603.74898125532,70863.80000000003,0.0,739.9489812552929
296,0.0,296.0,71978.74898125532,71238.80000000003,0.0,739.9489812552929
297,0.0,297.0,72353.74898125532,71613.80000000003,0.0,739.9489812552929
298,0.0,298.0,72728.74898125532,71988.80000000003,0.0,739.9489812552929
299,0.0,299.0,73103.74898125532,72363.80000000003,0.0,739.9489812552929


==> test_results/episodic_analysis/general_case/reactive_cumulative.csv <==
,episode_number,step,total_penalty,load_loss,wildfire,active_line_removal
0,0.0,0.0,0.0,0.0,0.0,0.0
1,0.0,1.0,0.0,0.0,0.0,0.0
2,0.0,2.0,0.0,0.0,0.0,0.0
3,0.0,3.0,0.0,0.0,0.0,0.0
4,0.0,4.0,0.0,0.0,0.0,0.0
5,0.0,5.0,0.0,0.0,0.0,0.0
6,0.0,6.0,0.0,0.0,0.0,0.0
7,0.0,7.0,0.0,0.0,0.0,0.0
8,0.0,8.0,0.0,0.0,0.0,0.0
9,0.0,9.0,0.0,0.0,0.0,0.0
10,0.0,10.0,0.0,0.0,0.0,0.0
11,0.0,11.0,0.0,0.0,0.0,0.0
12,0.0,12.0,0.0,0.0,0.0,0.0
13,0.0,13.0,0.0,0.0,0.0,0.0
14,0.0,14.0,0.0,0.0,0.0,0.0
15,0.0,15.0,0.0,0.0,0.0,0.0
16,0.0,16.0,0.0,0.0,0.0,0.0
17,0.0,17.0,0.0,0.0,0.0,0.0
18,0.0,18.0,0.0,0.0,0.0,0.0
19,0.0,19.0,0.0,0.0,0.0,0.0
20,0.0,20.0,0.0,0.0,0.0,0.0
21,0.0,21.0,0.0,0.0,0.0,0.0
22,0.0,22.0,0.0,0.0,0.0,0.0
23,0.0,23.0,0.0,0.0,0.0,0.0
24,0.0,24.0,0.0,0.0,0.0,0.0
25,0.0,25.0,0.0,0.0,0.0,0.0
26,0.0,26.0,0.0,0.0,0.0,0.0
27,0.0,27.0,0.0,0.0,0.0,0.0
28,0.0,28.0,0.0,0.0,0.0,0.0
29,0.0,29.0,0.0,0.0,0.0,0.0
30,0.0,30.0,0.0,0.0,0.0,0.0
31,0.0,31.0,0.0,0.0,0.0,0.0
32,0.0,32.0,0.0,0.0,0.0,0.0
33,0.0,33.0,0.0,0.0,0.0,0.0
34,0.0,34.0,0.0,0.0,0.0,0.0
35,0.0,35.0,0.0,0.0,0.0,0.0
36,0.0,36.0,0.0,0.0,0.0,0.0
37,0.0,37.0,0.0,0.0,0.0,0.0
38,0.0,38.0,0.0,0.0,0.0,0.0
39,0.0,39.0,0.0,0.0,0.0,0.0
40,0.0,40.0,0.0,0.0,0.0,0.0
41,0.0,41.0,0.0,0.0,0.0,0.0
42,0.0,42.0,0.0,0.0,0.0,0.0
43,0.0,43.0,0.0,0.0,0.0,0.0
44,0.0,44.0,0.0,0.0,0.0,0.0
45,0.0,45.0,0.0,0.0,0.0,0.0
46,0.0,46.0,0.0,0.0,0.0,0.0
47,0.0,47.0,5700.0,0.0,5700.0,0.0
48,0.0,48.0,5700.0,0.0,5700.0,0.0
49,0.0,49.0,5700.0,0.0,5700.0,0.0
50,0.0,50.0,5700.0,0.0,5700.0,0.0
51,0.0,51.0,5700.0,0.0,5700.0,0.0
52,0.0,52.0,5700.0,0.0,5700.0,0.0
53,0.0,53.0,5700.0,0.0,5700.0,0.0
54,0.0,54.0,5700.0,0.0,5700.0,0.0
55,0.0,55.0,5700.0,0.0,5700.0,0.0
56,0.0,56.0,5700.0,0.0,5700.0,0.0
57,0.0,57.0,5700.0,0.0,5700.0,0.0
58,0.0,58.0,5700.0,0.0,5700.0,0.0
59,0.0,59.0,5700.0,0.0,5700.0,0.0
60,0.0,60.0,5700.0,0.0,5700.0,0.0
61,0.0,61.0,5700.0,0.0,5700.0,0.0
62,0.0,62.0,5700.0,0.0,5700.0,0.0
63,0.0,63.0,5700.0,0.0,5700.0,0.0
64,0.0,64.0,5700.0,0.0,5700.0,0.0
65,0.0,65.0,5700.0,0.0,5700.0,0.0
66,0.0,66.0,5700.0,0.0,5700.0,0.0
67,0.0,67.0,5700.0,0.0,5700.0,0.0
68,0.0,68.0,5700.0,0.0,5700.0,0.0
69,0.0,69.0,5700.0,0.0,5700.0,0.0
70,0.0,70.0,5700.0,0.0,5700.0,0.0
71,0.0,71.0,5700.0,0.0,5700.0,0.0
72,0.0,72.0,5700.0,0.0,5700.0,0.0
73,0.0,73.0,5700.0,0.0,5700.0,0.0
74,0.0,74.0,5700.0,0.0,5700.0,0.0
75,0.0,75.0,5700.0,0.0,5700.0,0.0
76,0.0,76.0,5700.0,0.0,5700.0,0.0
77,0.0,77.0,5700.0,0.0,5700.0,0.0
78,0.0,78.0,5700.0,0.0,5700.0,0.0
79,0.0,79.0,5700.0,0.0,5700.0,0.0
80,0.0,80.0,5700.0,0.0,5700.0,0.0
81,0.0,81.0,5700.0,0.0,5700.0,0.0
82,0.0,82.0,5700.0,0.0,5700.0,0.0
83,0.0,83.0,5700.0,0.0,5700.0,0.0
84,0.0,84.0,5700.0,0.0,5700.0,0.0
85,0.0,85.0,5700.0,0.0,5700.0,0.0
86,0.0,86.0,5700.0,0.0,5700.0,0.0
87,0.0,87.0,5700.0,0.0,5700.0,0.0
88,0.0,88.0,5700.0,0.0,5700.0,0.0
89,0.0,89.0,5700.0,0.0,5700.0,0.0
90,0.0,90.0,5700.0,0.0,5700.0,0.0
91,0.0,91.0,5700.0,0.0,5700.0,0.0
92,0.0,92.0,5700.0,0.0,5700.0,0.0
93,0.0,93.0,5700.0,0.0,5700.0,0.0
94,0.0,94.0,5700.0,0.0,5700.0,0.0
95,0.0,95.0,5700.0,0.0,5700.0,0.0
96,0.0,96.0,5700.0,0.0,5700.0,0.0
97,0.0,97.0,5700.0,0.0,5700.0,0.0
98,0.0,98.0,5700.0,0.0,5700.0,0.0
99,0.0,99.0,5700.0,0.0,5700.0,0.0
100,0.0,100.0,5700.0,0.0,5700.0,0.0
101,0.0,101.0,5700.0,0.0,5700.0,0.0
102,0.0,102.0,5700.0,0.0,5700.0,0.0
103,0.0,103.0,5700.0,0.0,5700.0,0.0
104,0.0,104.0,5700.0,0.0,5700.0,0.0
105,0.0,105.0,5700.0,0.0,5700.0,0.0
106,0.0,106.0,5700.0,0.0,5700.0,0.0
107,0.0,107.0,5700.0,0.0,5700.0,0.0
108,0.0,108.0,5700.0,0.0,5700.0,0.0
109,0.0,109.0,5700.0,0.0,5700.0,0.0
110,0.0,110.0,5700.0,0.0,5700.0,0.0
111,0.0,111.0,5700.0,0.0,5700.0,0.0
112,0.0,112.0,5700.0,0.0,5700.0,0.0
113,0.0,113.0,5700.0,0.0,5700.0,0.0
114,0.0,114.0,5700.0,0.0,5700.0,0.0
115,0.0,115.0,5700.0,0.0,5700.0,0.0
116,0.0,116.0,5700.0,0.0,5700.0,0.0
117,0.0,117.0,5700.0,0.0,5700.0,0.0
118,0.0,118.0,5700.0,0.0,5700.0,0.0
119,0.0,119.0,11400.0,0.0,11400.0,0.0
120,0.0,120.0,11400.0,0.0,11400.0,0.0
121,0.0,121.0,11400.0,0.0,11400.0,0.0
122,0.0,122.0,11400.0,0.0,11400.0,0.0
123,0.0,123.0,11400.0,0.0,11400.0,0.0
124,0.0,124.0,11400.0,0.0,11400.0,0.0
125,0.0,125.0,11400.0,0.0,11400.0,0.0
126,0.0,126.0,11400.0,0.0,11400.0,0.0
127,0.0,127.0,11400.0,0.0,11400.0,0.0
128,0.0,128.0,11400.0,0.0,11400.0,0.0
129,0.0,129.0,11400.0,0.0,11400.0,0.0
130,0.0,130.0,11400.0,0.0,11400.0,0.0
131,0.0,131.0,11400.0,0.0,11400.0,0.0
132,0.0,132.0,11400.0,0.0,11400.0,0.0
133,0.0,133.0,11400.0,0.0,11400.0,0.0
134,0.0,134.0,11400.0,0.0,11400.0,0.0
135,0.0,135.0,11400.0,0.0,11400.0,0.0
136,0.0,136.0,11400.0,0.0,11400.0,0.0
137,0.0,137.0,11400.0,0.0,11400.0,0.0
138,0.0,138.0,11400.0,0.0,11400.0,0.0
139,0.0,139.0,11400.0,0.0,11400.0,0.0
140,0.0,140.0,11400.0,0.0,11400.0,0.0
141,0.0,141.0,11400.0,0.0,11400.0,0.0
142,0.0,142.0,11400.0,0.0,11400.0,0.0
143,0.0,143.0,11400.0,0.0,11400.0,0.0
144,0.0,144.0,11400.0,0.0,11400.0,0.0
145,0.0,145.0,11400.0,0.0,11400.0,0.0
146,0.0,146.0,11400.0,0.0,11400.0,0.0
147,0.0,147.0,11400.0,0.0,11400.0,0.0
148,0.0,148.0,11400.0,0.0,11400.0,0.0
149,0.0,149.0,11400.0,0.0,11400.0,0.0
150,0.0,150.0,11400.0,0.0,11400.0,0.0
151,0.0,151.0,11400.0,0.0,11400.0,0.0
152,0.0,152.0,11400.0,0.0,11400.0,0.0
153,0.0,153.0,11400.0,0.0,11400.0,0.0
154,0.0,154.0,11400.0,0.0,11400.0,0.0
155,0.0,155.0,11400.0,0.0,11400.0,0.0
156,0.0,156.0,11400.0,0.0,11400.0,0.0
157,0.0,157.0,11400.0,0.0,11400.0,0.0
158,0.0,158.0,11400.0,0.0,11400.0,0.0
159,0.0,159.0,11400.0,0.0,11400.0,0.0
160,0.0,160.0,11400.0,0.0,11400.0,0.0
161,0.0,161.0,11400.0,0.0,11400.0,0.0
162,0.0,162.0,11400.0,0.0,11400.0,0.0
163,0.0,163.0,11400.0,0.0,11400.0,0.0
164,0.0,164.0,11400.0,0.0,11400.0,0.0
165,0.0,165.0,11400.0,0.0,11400.0,0.0
166,0.0,166.0,11400.0,0.0,11400.0,0.0
167,0.0,167.0,17281.0,181.0,17100.0,0.0
168,0.0,168.0,17462.0,362.0,17100.0,0.0
169,0.0,169.0,17643.0,543.0,17100.0,0.0
170,0.0,170.0,17824.0,724.0,17100.0,0.0
171,0.0,171.0,18005.0,905.0,17100.0,0.0
172,0.0,172.0,18186.0,1086.0,17100.0,0.0
173,0.0,173.0,24261.0,1461.0,22800.0,0.0
174,0.0,174.0,24636.0,1836.0,22800.0,0.0
175,0.0,175.0,25011.0,2211.0,22800.0,0.0
176,0.0,176.0,25386.0,2586.0,22800.0,0.0
177,0.0,177.0,25761.0,2961.0,22800.0,0.0
178,0.0,178.0,26136.0,3336.0,22800.0,0.0
179,0.0,179.0,26511.0,3711.0,22800.0,0.0
180,0.0,180.0,26886.0,4086.0,22800.0,0.0
181,0.0,181.0,27261.0,4461.0,22800.0,0.0
182,0.0,182.0,27636.0,4836.0,22800.0,0.0
183,0.0,183.0,28011.0,5211.0,22800.0,0.0
184,0.0,184.0,28386.0,5586.0,22800.0,0.0
185,0.0,185.0,28761.0,5961.0,22800.0,0.0
186,0.0,186.0,29136.0,6336.0,22800.0,0.0
187,0.0,187.0,29511.0,6711.0,22800.0,0.0
188,0.0,188.0,29886.0,7086.0,22800.0,0.0
189,0.0,189.0,30261.0,7461.0,22800.0,0.0
190,0.0,190.0,30636.0,7836.0,22800.0,0.0
191,0.0,191.0,31011.0,8211.0,22800.0,0.0
192,0.0,192.0,31386.0,8586.0,22800.0,0.0
193,0.0,193.0,31761.0,8961.0,22800.0,0.0
194,0.0,194.0,32136.0,9336.0,22800.0,0.0
195,0.0,195.0,32511.0,9711.0,22800.0,0.0
196,0.0,196.0,32886.0,10086.0,22800.0,0.0
197,0.0,197.0,33261.0,10461.0,22800.0,0.0
198,0.0,198.0,33636.0,10836.0,22800.0,0.0
199,0.0,199.0,34011.0,11211.0,22800.0,0.0
200,0.0,200.0,34386.0,11586.0,22800.0,0.0
201,0.0,201.0,34761.0,11961.0,22800.0,0.0
202,0.0,202.0,35136.0,12336.0,22800.0,0.0
203,0.0,203.0,35511.0,12711.0,22800.0,0.0
204,0.0,204.0,35886.0,13086.0,22800.0,0.0
205,0.0,205.0,36261.0,13461.0,22800.0,0.0
206,0.0,206.0,36636.0,13836.0,22800.0,0.0
207,0.0,207.0,37011.0,14211.0,22800.0,0.0
208,0.0,208.0,37386.0,14586.0,22800.0,0.0
209,0.0,209.0,37761.0,14961.0,22800.0,0.0
210,0.0,210.0,38136.0,15336.0,22800.0,0.0
211,0.0,211.0,38511.0,15711.0,22800.0,0.0
212,0.0,212.0,38886.0,16086.0,22800.0,0.0
213,0.0,213.0,39261.0,16461.0,22800.0,0.0
214,0.0,214.0,39636.0,16836.0,22800.0,0.0
215,0.0,215.0,40011.0,17211.0,22800.0,0.0
216,0.0,216.0,40386.0,17586.0,22800.0,0.0
217,0.0,217.0,40761.0,17961.0,22800.0,0.0
218,0.0,218.0,41136.0,18336.0,22800.0,0.0
219,0.0,219.0,41511.0,18711.0,22800.0,0.0
220,0.0,220.0,41886.0,19086.0,22800.0,0.0
221,0.0,221.0,42261.0,19461.0,22800.0,0.0
222,0.0,222.0,42636.0,19836.0,22800.0,0.0
223,0.0,223.0,43011.0,20211.0,22800.0,0.0
224,0.0,224.0,43386.0,20586.0,22800.0,0.0
225,0.0,225.0,43761.0,20961.0,22800.0,0.0
226,0.0,226.0,44136.0,21336.0,22800.0,0.0
227,0.0,227.0,44511.0,21711.0,22800.0,0.0
228,0.0,228.0,44886.0,22086.0,22800.0,0.0
229,0.0,229.0,45261.0,22461.0,22800.0,0.0
230,0.0,230.0,45636.0,22836.0,22800.0,0.0
231,0.0,231.0,46011.0,23211.0,22800.0,0.0
232,0.0,232.0,46386.0,23586.0,22800.0,0.0
233,0.0,233.0,46761.0,23961.0,22800.0,0.0
234,0.0,234.0,47136.0,24336.0,22800.0,0.0
235,0.0,235.0,47511.0,24711.0,22800.0,0.0
236,0.0,236.0,47886.0,25086.0,22800.0,0.0
237,0.0,237.0,48261.0,25461.0,22800.0,0.0
238,0.0,238.0,48636.0,25836.0,22800.0,0.0
239,0.0,239.0,49011.0,26211.0,22800.0,0.0
240,0.0,240.0,49386.0,26586.0,22800.0,0.0
241,0.0,241.0,49761.0,26961.0,22800.0,0.0
242,0.0,242.0,50136.0,27336.0,22800.0,0.0
243,0.0,243.0,50511.0,27711.0,22800.0,0.0
244,0.0,244.0,50886.0,28086.0,22800.0,0.0
245,0.0,245.0,51261.0,28461.0,22800.0,0.0
246,0.0,246.0,51636.0,28836.0,22800.0,0.0
247,0.0,247.0,52011.0,29211.0,22800.0,0.0
248,0.0,248.0,52386.0,29586.0,22800.0,0.0
249,0.0,249.0,52761.0,29961.0,22800.0,0.0
250,0.0,250.0,53136.0,30336.0,22800.0,0.0
251,0.0,251.0,59211.0,30711.0,28500.0,0.0
252,0.0,252.0,59586.0,31086.0,28500.0,0.0
253,0.0,253.0,59961.0,31461.0,28500.0,0.0
254,0.0,254.0,60336.0,31836.0,28500.0,0.0
255,0.0,255.0,60711.0,32211.0,28500.0,0.0
256,0.0,256.0,61086.0,32586.0,28500.0,0.0
257,0.0,257.0,61461.0,32961.0,28500.0,0.0
258,0.0,258.0,61836.0,33336.0,28500.0,0.0
259,0.0,259.0,62211.0,33711.0,28500.0,0.0
260,0.0,260.0,62586.0,34086.0,28500.0,0.0
261,0.0,261.0,62961.0,34461.0,28500.0,0.0
262,0.0,262.0,63336.0,34836.0,28500.0,0.0
263,0.0,263.0,63711.0,35211.0,28500.0,0.0
264,0.0,264.0,64086.0,35586.0,28500.0,0.0
265,0.0,265.0,64461.0,35961.0,28500.0,0.0
266,0.0,266.0,64836.0,36336.0,28500.0,0.0
267,0.0,267.0,65211.0,36711.0,28500.0,0.0
268,0.0,268.0,65586.0,37086.0,28500.0,0.0
269,0.0,269.0,65961.0,37461.0,28500.0,0.0
270,0.0,270.0,66336.0,37836.0,28500.0,0.0
271,0.0,271.0,66711.0,38211.0,28500.0,0.0
272,0.0,272.0,67086.0,38586.0,28500.0,0.0
273,0.0,273.0,67461.0,38961.0,28500.0,0.0
274,0.0,274.0,67836.0,39336.0,28500.0,0.0
275,0.0,275.0,68211.0,39711.0,28500.0,0.0
276,0.0,276.0,68586.0,40086.0,28500.0,0.0
277,0.0,277.0,68961.0,40461.0,28500.0,0.0
278,0.0,278.0,69336.0,40836.0,28500.0,0.0
279,0.0,279.0,69711.0,41211.0,28500.0,0.0
280,0.0,280.0,70086.0,41586.0,28500.0,0.0
281,0.0,281.0,70461.0,41961.0,28500.0,0.0
282,0.0,282.0,70836.0,42336.0,28500.0,0.0
283,0.0,283.0,71211.0,42711.0,28500.0,0.0
284,0.0,284.0,71586.0,43086.0,28500.0,0.0
285,0.0,285.0,71961.0,43461.0,28500.0,0.0
286,0.0,286.0,72336.0,43836.0,28500.0,0.0
287,0.0,287.0,72711.0,44211.0,28500.0,0.0
288,0.0,288.0,73086.0,44586.0,28500.0,0.0
289,0.0,289.0,73461.0,44961.0,28500.0,0.0
290,0.0,290.0,73836.0,45336.0,28500.0,0.0
291,0.0,291.0,74211.0,45711.0,28500.0,0.0
292,0.0,292.0,74586.0,46086.0,28500.0,0.0
293,0.0,293.0,74961.0,46461.0,28500.0,0.0
294,0.0,294.0,75336.0,46836.0,28500.0,0.0
295,0.0,295.0,75711.0,47211.0,28500.0,0.0
296,0.0,296.0,76086.0,47586.0,28500.0,0.0
297,0.0,297.0,76461.0,47961.0,28500.0,0.0
298,0.0,298.0,76836.0,48336.0,28500.0,0.0
299,0.0,299.0,77211.0,48711.0,28500.0,0.0


==> test_results/episodic_analysis/non_convergence/proactive_cumulative.csv <==
,episode_number,step,total_penalty,load_loss,wildfire,active_line_removal
0,15.0,0.0,0.0,0.0,0.0,0.0
1,15.0,1.0,0.0,0.0,0.0,0.0
2,15.0,2.0,0.0,0.0,0.0,0.0
3,15.0,3.0,0.0,0.0,0.0,0.0
4,15.0,4.0,0.0,0.0,0.0,0.0
5,15.0,5.0,0.0,0.0,0.0,0.0
6,15.0,6.0,0.0,0.0,0.0,0.0
7,15.0,7.0,0.0,0.0,0.0,0.0
8,15.0,8.0,0.0,0.0,0.0,0.0
9,15.0,9.0,0.0,0.0,0.0,0.0
10,15.0,10.0,0.0,0.0,0.0,0.0
11,15.0,11.0,0.0,0.0,0.0,0.0
12,15.0,12.0,0.0,0.0,0.0,0.0
13,15.0,13.0,0.0,0.0,0.0,0.0
14,15.0,14.0,0.0,0.0,0.0,0.0
15,15.0,15.0,0.0,0.0,0.0,0.0
16,15.0,16.0,0.0,0.0,0.0,0.0
17,15.0,17.0,0.0,0.0,0.0,0.0
18,15.0,18.0,0.0,0.0,0.0,0.0
19,15.0,19.0,0.0,0.0,0.0,0.0
20,15.0,20.0,0.0,0.0,0.0,0.0
21,15.0,21.0,0.0,0.0,0.0,0.0
22,15.0,22.0,0.0,0.0,0.0,0.0
23,15.0,23.0,0.0,0.0,0.0,0.0
24,15.0,24.0,0.0,0.0,0.0,0.0
25,15.0,25.0,0.0,0.0,0.0,0.0
26,15.0,26.0,0.0,0.0,0.0,0.0
27,15.0,27.0,0.0,0.0,0.0,0.0
28,15.0,28.0,0.0,0.0,0.0,0.0
29,15.0,29.0,0.0,0.0,0.0,0.0
30,15.0,30.0,0.0,0.0,0.0,0.0
31,15.0,31.0,0.0,0.0,0.0,0.0
32,15.0,32.0,0.0,0.0,0.0,0.0
33,15.0,33.0,0.0,0.0,0.0,0.0
34,15.0,34.0,0.0,0.0,0.0,0.0
35,15.0,35.0,0.0,0.0,0.0,0.0
36,15.0,36.0,0.0,0.0,0.0,0.0
37,15.0,37.0,0.0,0.0,0.0,0.0
38,15.0,38.0,0.0,0.0,0.0,0.0
39,15.0,39.0,0.0,0.0,0.0,0.0
40,15.0,40.0,0.0,0.0,0.0,0.0
41,15.0,41.0,0.0,0.0,0.0,0.0
42,15.0,42.0,0.0,0.0,0.0,0.0
43,15.0,43.0,0.0,0.0,0.0,0.0
44,15.0,44.0,0.0,0.0,0.0,0.0
45,15.0,45.0,0.0,0.0,0.0,0.0
46,15.0,46.0,0.0,0.0,0.0,0.0
47,15.0,47.0,0.0,0.0,0.0,0.0
48,15.0,48.0,11.10803410410881,0.0,0.0,11.10803410410881
49,15.0,49.0,11.10803410410881,0.0,0.0,11.10803410410881
50,15.0,50.0,11.10803410410881,0.0,0.0,11.10803410410881
51,15.0,51.0,11.10803410410881,0.0,0.0,11.10803410410881
52,15.0,52.0,11.10803410410881,0.0,0.0,11.10803410410881
53,15.0,53.0,11.10803410410881,0.0,0.0,11.10803410410881
54,15.0,54.0,11.10803410410881,0.0,0.0,11.10803410410881
55,15.0,55.0,11.10803410410881,0.0,0.0,11.10803410410881
56,15.0,56.0,11.10803410410881,0.0,0.0,11.10803410410881
57,15.0,57.0,11.10803410410881,0.0,0.0,11.10803410410881
58,15.0,58.0,11.10803410410881,0.0,0.0,11.10803410410881
59,15.0,59.0,11.10803410410881,0.0,0.0,11.10803410410881
60,15.0,60.0,11.10803410410881,0.0,0.0,11.10803410410881
61,15.0,61.0,11.10803410410881,0.0,0.0,11.10803410410881
62,15.0,62.0,11.10803410410881,0.0,0.0,11.10803410410881
63,15.0,63.0,11.10803410410881,0.0,0.0,11.10803410410881
64,15.0,64.0,11.10803410410881,0.0,0.0,11.10803410410881
65,15.0,65.0,11.10803410410881,0.0,0.0,11.10803410410881
66,15.0,66.0,11.10803410410881,0.0,0.0,11.10803410410881
67,15.0,67.0,11.10803410410881,0.0,0.0,11.10803410410881
68,15.0,68.0,11.10803410410881,0.0,0.0,11.10803410410881
69,15.0,69.0,11.10803410410881,0.0,0.0,11.10803410410881
70,15.0,70.0,11.10803410410881,0.0,0.0,11.10803410410881
71,15.0,71.0,11.10803410410881,0.0,0.0,11.10803410410881
72,15.0,72.0,11.10803410410881,0.0,0.0,11.10803410410881
73,15.0,73.0,11.10803410410881,0.0,0.0,11.10803410410881
74,15.0,74.0,11.10803410410881,0.0,0.0,11.10803410410881
75,15.0,75.0,11.10803410410881,0.0,0.0,11.10803410410881
76,15.0,76.0,11.10803410410881,0.0,0.0,11.10803410410881
77,15.0,77.0,11.10803410410881,0.0,0.0,11.10803410410881
78,15.0,78.0,11.10803410410881,0.0,0.0,11.10803410410881
79,15.0,79.0,11.10803410410881,0.0,0.0,11.10803410410881
80,15.0,80.0,11.10803410410881,0.0,0.0,11.10803410410881
81,15.0,81.0,11.10803410410881,0.0,0.0,11.10803410410881
82,15.0,82.0,11.10803410410881,0.0,0.0,11.10803410410881
83,15.0,83.0,11.10803410410881,0.0,0.0,11.10803410410881
84,15.0,84.0,11.10803410410881,0.0,0.0,11.10803410410881
85,15.0,85.0,11.10803410410881,0.0,0.0,11.10803410410881
86,15.0,86.0,11.10803410410881,0.0,0.0,11.10803410410881
87,15.0,87.0,40.40803410410881,29.3,0.0,11.10803410410881
88,15.0,88.0,105.40803410410881,94.3,0.0,11.10803410410881
89,15.0,89.0,206.1080341041088,195.0,0.0,11.10803410410881
90,15.0,90.0,271.1080341041088,260.0,0.0,11.10803410410881
91,15.0,91.0,300.4080341041088,289.3,0.0,11.10803410410881
92,15.0,92.0,300.4080341041088,289.3,0.0,11.10803410410881
93,15.0,93.0,300.4080341041088,289.3,0.0,11.10803410410881
94,15.0,94.0,300.4080341041088,289.3,0.0,11.10803410410881
95,15.0,95.0,300.4080341041088,289.3,0.0,11.10803410410881
96,15.0,96.0,438.72127987742425,289.3,0.0,149.42127987742424
97,15.0,97.0,438.72127987742425,289.3,0.0,149.42127987742424
98,15.0,98.0,438.72127987742425,289.3,0.0,149.42127987742424
99,15.0,99.0,438.72127987742425,289.3,0.0,149.42127987742424
100,15.0,100.0,438.72127987742425,289.3,0.0,149.42127987742424
101,15.0,101.0,438.72127987742425,289.3,0.0,149.42127987742424
102,15.0,102.0,438.72127987742425,289.3,0.0,149.42127987742424
103,15.0,103.0,438.72127987742425,289.3,0.0,149.42127987742424
104,15.0,104.0,438.72127987742425,289.3,0.0,149.42127987742424
105,15.0,105.0,438.72127987742425,289.3,0.0,149.42127987742424
106,15.0,106.0,438.72127987742425,289.3,0.0,149.42127987742424
107,15.0,107.0,438.72127987742425,289.3,0.0,149.42127987742424
108,15.0,108.0,438.72127987742425,289.3,0.0,149.42127987742424
109,15.0,109.0,438.72127987742425,289.3,0.0,149.42127987742424
110,15.0,110.0,466.62127987742423,317.2,0.0,149.42127987742424
111,15.0,111.0,530.2212798774242,380.8,0.0,149.42127987742424
112,15.0,112.0,629.4212798774242,480.0,0.0,149.42127987742424
113,15.0,113.0,764.3212798774242,614.9,0.0,149.42127987742424
114,15.0,114.0,934.8212798774242,785.4,0.0,149.42127987742424
115,15.0,115.0,1141.0212798774241,991.5999999999999,0.0,149.42127987742424
116,15.0,116.0,1382.9212798774242,1233.5,0.0,149.42127987742424
117,15.0,117.0,1653.6212798774243,1504.2,0.0,149.42127987742424
118,15.0,118.0,1924.3212798774243,1774.9,0.0,149.42127987742424
119,15.0,119.0,2195.021279877424,2045.6000000000001,0.0,149.42127987742424
120,15.0,120.0,2465.721279877424,2316.3,0.0,149.42127987742424
121,15.0,121.0,2736.421279877424,2587.0,0.0,149.42127987742424
122,15.0,122.0,3007.1212798774236,2857.7,0.0,149.42127987742424
123,15.0,123.0,3277.8212798774234,3128.3999999999996,0.0,149.42127987742424
124,15.0,124.0,3548.5212798774232,3399.0999999999995,0.0,149.42127987742424
125,15.0,125.0,3819.221279877423,3669.7999999999993,0.0,149.42127987742424
126,15.0,126.0,4089.921279877423,3940.499999999999,0.0,149.42127987742424
127,15.0,127.0,4360.621279877423,4211.199999999999,0.0,149.42127987742424
128,15.0,128.0,4631.321279877423,4481.899999999999,0.0,149.42127987742424
129,15.0,129.0,4902.021279877423,4752.5999999999985,0.0,149.42127987742424
130,15.0,130.0,5172.721279877423,5023.299999999998,0.0,149.42127987742424
131,15.0,131.0,5443.421279877422,5293.999999999998,0.0,149.42127987742424
132,15.0,132.0,5714.121279877422,5564.699999999998,0.0,149.42127987742424
133,15.0,133.0,5984.821279877422,5835.399999999998,0.0,149.42127987742424
134,15.0,134.0,6255.521279877422,6106.099999999998,0.0,149.42127987742424
135,15.0,135.0,6526.221279877422,6376.799999999997,0.0,149.42127987742424
136,15.0,136.0,6796.9212798774215,6647.499999999997,0.0,149.42127987742424
137,15.0,137.0,7067.621279877421,6918.199999999997,0.0,149.42127987742424
138,15.0,138.0,7338.321279877421,7188.899999999997,0.0,149.42127987742424
139,15.0,139.0,7609.021279877421,7459.599999999997,0.0,149.42127987742424
140,15.0,140.0,7879.721279877421,7730.2999999999965,0.0,149.42127987742424
141,15.0,141.0,8150.421279877421,8000.999999999996,0.0,149.42127987742424
142,15.0,142.0,8421.121279877421,8271.699999999997,0.0,149.42127987742424
143,15.0,143.0,8691.821279877422,8542.399999999998,0.0,149.42127987742424
144,15.0,144.0,8962.521279877423,8813.099999999999,0.0,149.42127987742424
145,15.0,145.0,9233.221279877424,9083.8,0.0,149.42127987742424
146,15.0,146.0,9503.921279877424,9354.5,0.0,149.42127987742424
147,15.0,147.0,9774.621279877425,9625.2,0.0,149.42127987742424
148,15.0,148.0,10045.321279877426,9895.900000000001,0.0,149.42127987742424
149,15.0,149.0,10316.021279877426,10166.600000000002,0.0,149.42127987742424
150,15.0,150.0,10767.721274155381,10437.300000000003,0.0,330.42127415537834
151,15.0,151.0,11038.421274155382,10708.000000000004,0.0,330.42127415537834
152,15.0,152.0,11309.121274155383,10978.700000000004,0.0,330.42127415537834
153,15.0,153.0,11579.821274155383,11249.400000000005,0.0,330.42127415537834
154,15.0,154.0,11850.521274155384,11520.100000000006,0.0,330.42127415537834
155,15.0,155.0,12121.221274155385,11790.800000000007,0.0,330.42127415537834
156,15.0,156.0,12391.921274155386,12061.500000000007,0.0,330.42127415537834
157,15.0,157.0,12662.621274155386,12332.200000000008,0.0,330.42127415537834
158,15.0,158.0,12933.321274155387,12602.900000000009,0.0,330.42127415537834
159,15.0,159.0,13204.021274155388,12873.60000000001,0.0,330.42127415537834
160,15.0,160.0,13474.721274155389,13144.30000000001,0.0,330.42127415537834
161,15.0,161.0,13745.42127415539,13415.000000000011,0.0,330.42127415537834
162,15.0,162.0,14016.12127415539,13685.700000000012,0.0,330.42127415537834
163,15.0,163.0,14286.82127415539,13956.400000000012,0.0,330.42127415537834
164,15.0,164.0,14557.521274155391,14227.100000000013,0.0,330.42127415537834
165,15.0,165.0,14828.221274155392,14497.800000000014,0.0,330.42127415537834
166,15.0,166.0,15098.921274155393,14768.500000000015,0.0,330.42127415537834
167,15.0,167.0,15369.621274155394,15039.200000000015,0.0,330.42127415537834
168,15.0,168.0,15640.321274155394,15309.900000000016,0.0,330.42127415537834
169,15.0,169.0,15911.021274155395,15580.600000000017,0.0,330.42127415537834
170,15.0,170.0,16181.721274155396,15851.300000000017,0.0,330.42127415537834
171,15.0,171.0,16452.421274155397,16122.000000000018,0.0,330.42127415537834
172,15.0,172.0,16723.121274155397,16392.70000000002,0.0,330.42127415537834
173,15.0,173.0,16993.821274155398,16663.40000000002,0.0,330.42127415537834
174,15.0,174.0,17555.15370261075,17038.40000000002,0.0,516.7537026107311
175,15.0,175.0,17930.15370261075,17413.40000000002,0.0,516.7537026107311
176,15.0,176.0,18305.15370261075,17788.40000000002,0.0,516.7537026107311
177,15.0,177.0,18680.15370261075,18163.40000000002,0.0,516.7537026107311
178,15.0,178.0,19055.15370261075,18538.40000000002,0.0,516.7537026107311
179,15.0,179.0,19430.15370261075,18913.40000000002,0.0,516.7537026107311
180,15.0,180.0,19805.15370261075,19288.40000000002,0.0,516.7537026107311
181,15.0,181.0,20180.15370261075,19663.40000000002,0.0,516.7537026107311
182,15.0,182.0,20555.15370261075,20038.40000000002,0.0,516.7537026107311
183,15.0,183.0,20930.15370261075,20413.40000000002,0.0,516.7537026107311
184,15.0,184.0,21305.15370261075,20788.40000000002,0.0,516.7537026107311
185,15.0,185.0,21680.15370261075,21163.40000000002,0.0,516.7537026107311
186,15.0,186.0,22055.15370261075,21538.40000000002,0.0,516.7537026107311
187,15.0,187.0,22430.15370261075,21913.40000000002,0.0,516.7537026107311
188,15.0,188.0,22805.15370261075,22288.40000000002,0.0,516.7537026107311
189,15.0,189.0,23180.15370261075,22663.40000000002,0.0,516.7537026107311
190,15.0,190.0,23555.15370261075,23038.40000000002,0.0,516.7537026107311
191,15.0,191.0,23930.15370261075,23413.40000000002,0.0,516.7537026107311
192,15.0,192.0,24305.15370261075,23788.40000000002,0.0,516.7537026107311
193,15.0,193.0,24680.15370261075,24163.40000000002,0.0,516.7537026107311
194,15.0,194.0,25055.15370261075,24538.40000000002,0.0,516.7537026107311
195,15.0,195.0,25430.15370261075,24913.40000000002,0.0,516.7537026107311
196,15.0,196.0,25805.15370261075,25288.40000000002,0.0,516.7537026107311
197,15.0,197.0,26180.15370261075,25663.40000000002,0.0,516.7537026107311
198,15.0,198.0,26555.15370261075,26038.40000000002,0.0,516.7537026107311
199,15.0,199.0,26930.15370261075,26413.40000000002,0.0,516.7537026107311
200,15.0,200.0,27305.15370261075,26788.40000000002,0.0,516.7537026107311
201,15.0,201.0,27680.15370261075,27163.40000000002,0.0,516.7537026107311
202,15.0,202.0,28055.15370261075,27538.40000000002,0.0,516.7537026107311
203,15.0,203.0,28430.15370261075,27913.40000000002,0.0,516.7537026107311
204,15.0,204.0,28805.15370261075,28288.40000000002,0.0,516.7537026107311
205,15.0,205.0,29180.15370261075,28663.40000000002,0.0,516.7537026107311
206,15.0,206.0,29555.15370261075,29038.40000000002,0.0,516.7537026107311
207,15.0,207.0,29930.15370261075,29413.40000000002,0.0,516.7537026107311
208,15.0,208.0,30305.15370261075,29788.40000000002,0.0,516.7537026107311
209,15.0,209.0,30680.15370261075,30163.40000000002,0.0,516.7537026107311
210,15.0,210.0,31055.15370261075,30538.40000000002,0.0,516.7537026107311
211,15.0,211.0,31430.15370261075,30913.40000000002,0.0,516.7537026107311
212,15.0,212.0,31805.15370261075,31288.40000000002,0.0,516.7537026107311
213,15.0,213.0,32180.15370261075,31663.40000000002,0.0,516.7537026107311
214,15.0,214.0,32555.15370261075,32038.40000000002,0.0,516.7537026107311
215,15.0,215.0,32930.153702610754,32413.40000000002,0.0,516.7537026107311
216,15.0,216.0,33305.153702610754,32788.40000000002,0.0,516.7537026107311
217,15.0,217.0,33680.153702610754,33163.40000000002,0.0,516.7537026107311
218,15.0,218.0,34055.153702610754,33538.40000000002,0.0,516.7537026107311
219,15.0,219.0,34430.153702610754,33913.40000000002,0.0,516.7537026107311
220,15.0,220.0,34805.153702610754,34288.40000000002,0.0,516.7537026107311
221,15.0,221.0,35180.153702610754,34663.40000000002,0.0,516.7537026107311
222,15.0,222.0,35555.153702610754,35038.40000000002,0.0,516.7537026107311
223,15.0,223.0,35930.153702610754,35413.40000000002,0.0,516.7537026107311
224,15.0,224.0,36305.153702610754,35788.40000000002,0.0,516.7537026107311
225,15.0,225.0,36680.153702610754,36163.40000000002,0.0,516.7537026107311
226,15.0,226.0,37055.153702610754,36538.40000000002,0.0,516.7537026107311
227,15.0,227.0,37430.153702610754,36913.40000000002,0.0,516.7537026107311
228,15.0,228.0,37805.153702610754,37288.40000000002,0.0,516.7537026107311
229,15.0,229.0,38180.153702610754,37663.40000000002,0.0,516.7537026107311
230,15.0,230.0,38555.153702610754,38038.40000000002,0.0,516.7537026107311
231,15.0,231.0,38930.153702610754,38413.40000000002,0.0,516.7537026107311
232,15.0,232.0,39305.153702610754,38788.40000000002,0.0,516.7537026107311
233,15.0,233.0,39680.153702610754,39163.40000000002,0.0,516.7537026107311
234,15.0,234.0,40055.153702610754,39538.40000000002,0.0,516.7537026107311
235,15.0,235.0,40430.153702610754,39913.40000000002,0.0,516.7537026107311
236,15.0,236.0,40805.153702610754,40288.40000000002,0.0,516.7537026107311
237,15.0,237.0,41180.153702610754,40663.40000000002,0.0,516.7537026107311
238,15.0,238.0,41555.153702610754,41038.40000000002,0.0,516.7537026107311
239,15.0,239.0,41930.153702610754,41413.40000000002,0.0,516.7537026107311
240,15.0,240.0,42439.88093029859,41788.40000000002,0.0,651.4809302985668
241,15.0,241.0,42814.88093029859,42163.40000000002,0.0,651.4809302985668
242,15.0,242.0,43189.88093029859,42538.40000000002,0.0,651.4809302985668
243,15.0,243.0,43564.88093029859,42913.40000000002,0.0,651.4809302985668
244,15.0,244.0,43939.88093029859,43288.40000000002,0.0,651.4809302985668
245,15.0,245.0,44314.88093029859,43663.40000000002,0.0,651.4809302985668
246,15.0,246.0,44689.88093029859,44038.40000000002,0.0,651.4809302985668
247,15.0,247.0,45064.88093029859,44413.40000000002,0.0,651.4809302985668
248,15.0,248.0,45439.88093029859,44788.40000000002,0.0,651.4809302985668
249,15.0,249.0,45814.88093029859,45163.40000000002,0.0,651.4809302985668
250,15.0,250.0,46189.88093029859,45538.40000000002,0.0,651.4809302985668
251,15.0,251.0,46564.88093029859,45913.40000000002,0.0,651.4809302985668
252,15.0,252.0,46939.88093029859,46288.40000000002,0.0,651.4809302985668
253,15.0,253.0,47314.88093029859,46663.40000000002,0.0,651.4809302985668
254,15.0,254.0,47689.88093029859,47038.40000000002,0.0,651.4809302985668
255,15.0,255.0,48064.88093029859,47413.40000000002,0.0,651.4809302985668
256,15.0,256.0,48439.88093029859,47788.40000000002,0.0,651.4809302985668
257,15.0,257.0,48814.88093029859,48163.40000000002,0.0,651.4809302985668
258,15.0,258.0,49189.88093029859,48538.40000000002,0.0,651.4809302985668
259,15.0,259.0,49564.88093029859,48913.40000000002,0.0,651.4809302985668
260,15.0,260.0,49939.88093029859,49288.40000000002,0.0,651.4809302985668
261,15.0,261.0,50314.88093029859,49663.40000000002,0.0,651.4809302985668
262,15.0,262.0,50689.88093029859,50038.40000000002,0.0,651.4809302985668
263,15.0,263.0,51064.88093029859,50413.40000000002,0.0,651.4809302985668
264,15.0,264.0,51439.88093029859,50788.40000000002,0.0,651.4809302985668
265,15.0,265.0,51814.88093029859,51163.40000000002,0.0,651.4809302985668
266,15.0,266.0,52189.88093029859,51538.40000000002,0.0,651.4809302985668
267,15.0,267.0,52564.88093029859,51913.40000000002,0.0,651.4809302985668
268,15.0,268.0,52939.88093029859,52288.40000000002,0.0,651.4809302985668
269,15.0,269.0,53314.88093029859,52663.40000000002,0.0,651.4809302985668
270,15.0,270.0,53689.88093029859,53038.40000000002,0.0,651.4809302985668
271,15.0,271.0,54064.88093029859,53413.40000000002,0.0,651.4809302985668
272,15.0,272.0,54439.88093029859,53788.40000000002,0.0,651.4809302985668
273,15.0,273.0,54814.88093029859,54163.40000000002,0.0,651.4809302985668
274,15.0,274.0,55189.88093029859,54538.40000000002,0.0,651.4809302985668
275,15.0,275.0,55564.88093029859,54913.40000000002,0.0,651.4809302985668
276,15.0,276.0,55939.88093029859,55288.40000000002,0.0,651.4809302985668
277,15.0,277.0,56314.88093029859,55663.40000000002,0.0,651.4809302985668
278,15.0,278.0,56689.88093029859,56038.40000000002,0.0,651.4809302985668
279,15.0,279.0,57064.88093029859,56413.40000000002,0.0,651.4809302985668
280,15.0,280.0,57439.88093029859,56788.40000000002,0.0,651.4809302985668
281,15.0,281.0,57814.88093029859,57163.40000000002,0.0,651.4809302985668
282,15.0,282.0,58189.88093029859,57538.40000000002,0.0,651.4809302985668
283,15.0,283.0,58564.88093029859,57913.40000000002,0.0,651.4809302985668
284,15.0,284.0,58939.88093029859,58288.40000000002,0.0,651.4809302985668
285,15.0,285.0,59314.88093029859,58663.40000000002,0.0,651.4809302985668
286,15.0,286.0,59689.88093029859,59038.40000000002,0.0,651.4809302985668
287,15.0,287.0,60064.88093029859,59413.40000000002,0.0,651.4809302985668
288,15.0,288.0,60439.88093029859,59788.40000000002,0.0,651.4809302985668
289,15.0,289.0,60814.88093029859,60163.40000000002,0.0,651.4809302985668
290,15.0,290.0,61189.88093029859,60538.40000000002,0.0,651.4809302985668
291,15.0,291.0,61564.88093029859,60913.40000000002,0.0,651.4809302985668
292,15.0,292.0,61939.88093029859,61288.40000000002,0.0,651.4809302985668
293,15.0,293.0,62314.88093029859,61663.40000000002,0.0,651.4809302985668
294,15.0,294.0,62689.88093029859,62038.40000000002,0.0,651.4809302985668
295,15.0,295.0,63064.88093029859,62413.40000000002,0.0,651.4809302985668
296,15.0,296.0,63439.88093029859,62788.40000000002,0.0,651.4809302985668
297,15.0,297.0,63814.88093029859,63163.40000000002,0.0,651.4809302985668
298,15.0,298.0,64189.88093029859,63538.40000000002,0.0,651.4809302985668
299,15.0,299.0,64564.88093029859,63913.40000000002,0.0,651.4809302985668


==> test_results/episodic_analysis/non_convergence/reactive_cumulative.csv <==
,episode_number,step,total_penalty,load_loss,wildfire,active_line_removal
0,15.0,0.0,0.0,0.0,0.0,0.0
1,15.0,1.0,0.0,0.0,0.0,0.0
2,15.0,2.0,0.0,0.0,0.0,0.0
3,15.0,3.0,0.0,0.0,0.0,0.0
4,15.0,4.0,0.0,0.0,0.0,0.0
5,15.0,5.0,0.0,0.0,0.0,0.0
6,15.0,6.0,0.0,0.0,0.0,0.0
7,15.0,7.0,0.0,0.0,0.0,0.0
8,15.0,8.0,0.0,0.0,0.0,0.0
9,15.0,9.0,0.0,0.0,0.0,0.0
10,15.0,10.0,0.0,0.0,0.0,0.0
11,15.0,11.0,0.0,0.0,0.0,0.0
12,15.0,12.0,0.0,0.0,0.0,0.0
13,15.0,13.0,0.0,0.0,0.0,0.0
14,15.0,14.0,0.0,0.0,0.0,0.0
15,15.0,15.0,0.0,0.0,0.0,0.0
16,15.0,16.0,0.0,0.0,0.0,0.0
17,15.0,17.0,0.0,0.0,0.0,0.0
18,15.0,18.0,0.0,0.0,0.0,0.0
19,15.0,19.0,0.0,0.0,0.0,0.0
20,15.0,20.0,0.0,0.0,0.0,0.0
21,15.0,21.0,0.0,0.0,0.0,0.0
22,15.0,22.0,0.0,0.0,0.0,0.0
23,15.0,23.0,0.0,0.0,0.0,0.0
24,15.0,24.0,0.0,0.0,0.0,0.0
25,15.0,25.0,0.0,0.0,0.0,0.0
26,15.0,26.0,0.0,0.0,0.0,0.0
27,15.0,27.0,0.0,0.0,0.0,0.0
28,15.0,28.0,0.0,0.0,0.0,0.0
29,15.0,29.0,0.0,0.0,0.0,0.0
30,15.0,30.0,0.0,0.0,0.0,0.0
31,15.0,31.0,0.0,0.0,0.0,0.0
32,15.0,32.0,0.0,0.0,0.0,0.0
33,15.0,33.0,0.0,0.0,0.0,0.0
34,15.0,34.0,0.0,0.0,0.0,0.0
35,15.0,35.0,0.0,0.0,0.0,0.0
36,15.0,36.0,0.0,0.0,0.0,0.0
37,15.0,37.0,0.0,0.0,0.0,0.0
38,15.0,38.0,0.0,0.0,0.0,0.0
39,15.0,39.0,0.0,0.0,0.0,0.0
40,15.0,40.0,0.0,0.0,0.0,0.0
41,15.0,41.0,0.0,0.0,0.0,0.0
42,15.0,42.0,0.0,0.0,0.0,0.0
43,15.0,43.0,0.0,0.0,0.0,0.0
44,15.0,44.0,0.0,0.0,0.0,0.0
45,15.0,45.0,0.0,0.0,0.0,0.0
46,15.0,46.0,0.0,0.0,0.0,0.0
47,15.0,47.0,5700.0,0.0,5700.0,0.0
48,15.0,48.0,5700.0,0.0,5700.0,0.0
49,15.0,49.0,5700.0,0.0,5700.0,0.0
50,15.0,50.0,5700.0,0.0,5700.0,0.0
51,15.0,51.0,5700.0,0.0,5700.0,0.0
52,15.0,52.0,5700.0,0.0,5700.0,0.0
53,15.0,53.0,5700.0,0.0,5700.0,0.0
54,15.0,54.0,5700.0,0.0,5700.0,0.0
55,15.0,55.0,5700.0,0.0,5700.0,0.0
56,15.0,56.0,5700.0,0.0,5700.0,0.0
57,15.0,57.0,5700.0,0.0,5700.0,0.0
58,15.0,58.0,5700.0,0.0,5700.0,0.0
59,15.0,59.0,5700.0,0.0,5700.0,0.0
60,15.0,60.0,5700.0,0.0,5700.0,0.0
61,15.0,61.0,5700.0,0.0,5700.0,0.0
62,15.0,62.0,5700.0,0.0,5700.0,0.0
63,15.0,63.0,5700.0,0.0,5700.0,0.0
64,15.0,64.0,5700.0,0.0,5700.0,0.0
65,15.0,65.0,5700.0,0.0,5700.0,0.0
66,15.0,66.0,5700.0,0.0,5700.0,0.0
67,15.0,67.0,5700.0,0.0,5700.0,0.0
68,15.0,68.0,5700.0,0.0,5700.0,0.0
69,15.0,69.0,5700.0,0.0,5700.0,0.0
70,15.0,70.0,5700.0,0.0,5700.0,0.0
71,15.0,71.0,5700.0,0.0,5700.0,0.0
72,15.0,72.0,5700.0,0.0,5700.0,0.0
73,15.0,73.0,5700.0,0.0,5700.0,0.0
74,15.0,74.0,5700.0,0.0,5700.0,0.0
75,15.0,75.0,5700.0,0.0,5700.0,0.0
76,15.0,76.0,5700.0,0.0,5700.0,0.0
77,15.0,77.0,5700.0,0.0,5700.0,0.0
78,15.0,78.0,5700.0,0.0,5700.0,0.0
79,15.0,79.0,5700.0,0.0,5700.0,0.0
80,15.0,80.0,5700.0,0.0,5700.0,0.0
81,15.0,81.0,5700.0,0.0,5700.0,0.0
82,15.0,82.0,5700.0,0.0,5700.0,0.0
83,15.0,83.0,5700.0,0.0,5700.0,0.0
84,15.0,84.0,5700.0,0.0,5700.0,0.0
85,15.0,85.0,5700.0,0.0,5700.0,0.0
86,15.0,86.0,5700.0,0.0,5700.0,0.0
87,15.0,87.0,5700.0,0.0,5700.0,0.0
88,15.0,88.0,5700.0,0.0,5700.0,0.0
89,15.0,89.0,5700.0,0.0,5700.0,0.0
90,15.0,90.0,5700.0,0.0,5700.0,0.0
91,15.0,91.0,5700.0,0.0,5700.0,0.0
92,15.0,92.0,5700.0,0.0,5700.0,0.0
93,15.0,93.0,5700.0,0.0,5700.0,0.0
94,15.0,94.0,5700.0,0.0,5700.0,0.0
95,15.0,95.0,5700.0,0.0,5700.0,0.0
96,15.0,96.0,5700.0,0.0,5700.0,0.0
97,15.0,97.0,5700.0,0.0,5700.0,0.0
98,15.0,98.0,5700.0,0.0,5700.0,0.0
99,15.0,99.0,5700.0,0.0,5700.0,0.0
100,15.0,100.0,5700.0,0.0,5700.0,0.0
101,15.0,101.0,5700.0,0.0,5700.0,0.0
102,15.0,102.0,5700.0,0.0,5700.0,0.0
103,15.0,103.0,5700.0,0.0,5700.0,0.0
104,15.0,104.0,5700.0,0.0,5700.0,0.0
105,15.0,105.0,5700.0,0.0,5700.0,0.0
106,15.0,106.0,5700.0,0.0,5700.0,0.0
107,15.0,107.0,11400.0,0.0,11400.0,0.0
108,15.0,108.0,11400.0,0.0,11400.0,0.0
109,15.0,109.0,11400.0,0.0,11400.0,0.0
110,15.0,110.0,11400.0,0.0,11400.0,0.0
111,15.0,111.0,11400.0,0.0,11400.0,0.0
112,15.0,112.0,11400.0,0.0,11400.0,0.0
113,15.0,113.0,11400.0,0.0,11400.0,0.0
114,15.0,114.0,11400.0,0.0,11400.0,0.0
115,15.0,115.0,11400.0,0.0,11400.0,0.0
116,15.0,116.0,11400.0,0.0,11400.0,0.0
117,15.0,117.0,11400.0,0.0,11400.0,0.0
118,15.0,118.0,11400.0,0.0,11400.0,0.0
119,15.0,119.0,11400.0,0.0,11400.0,0.0
120,15.0,120.0,11400.0,0.0,11400.0,0.0
121,15.0,121.0,11400.0,0.0,11400.0,0.0
122,15.0,122.0,11400.0,0.0,11400.0,0.0
123,15.0,123.0,11400.0,0.0,11400.0,0.0
124,15.0,124.0,11400.0,0.0,11400.0,0.0
125,15.0,125.0,11400.0,0.0,11400.0,0.0
126,15.0,126.0,11400.0,0.0,11400.0,0.0
127,15.0,127.0,11400.0,0.0,11400.0,0.0
128,15.0,128.0,11400.0,0.0,11400.0,0.0
129,15.0,129.0,11400.0,0.0,11400.0,0.0
130,15.0,130.0,11400.0,0.0,11400.0,0.0
131,15.0,131.0,11400.0,0.0,11400.0,0.0
132,15.0,132.0,11400.0,0.0,11400.0,0.0
133,15.0,133.0,11400.0,0.0,11400.0,0.0
134,15.0,134.0,11400.0,0.0,11400.0,0.0
135,15.0,135.0,11400.0,0.0,11400.0,0.0
136,15.0,136.0,11400.0,0.0,11400.0,0.0
137,15.0,137.0,11400.0,0.0,11400.0,0.0
138,15.0,138.0,11400.0,0.0,11400.0,0.0
139,15.0,139.0,11400.0,0.0,11400.0,0.0
140,15.0,140.0,11400.0,0.0,11400.0,0.0
141,15.0,141.0,11400.0,0.0,11400.0,0.0
142,15.0,142.0,11400.0,0.0,11400.0,0.0
143,15.0,143.0,11400.0,0.0,11400.0,0.0
144,15.0,144.0,11400.0,0.0,11400.0,0.0
145,15.0,145.0,11400.0,0.0,11400.0,0.0
146,15.0,146.0,11400.0,0.0,11400.0,0.0
147,15.0,147.0,11400.0,0.0,11400.0,0.0
148,15.0,148.0,11400.0,0.0,11400.0,0.0
149,15.0,149.0,11400.0,0.0,11400.0,0.0
150,15.0,150.0,11400.0,0.0,11400.0,0.0
151,15.0,151.0,11400.0,0.0,11400.0,0.0
152,15.0,152.0,11400.0,0.0,11400.0,0.0
153,15.0,153.0,11400.0,0.0,11400.0,0.0
154,15.0,154.0,11400.0,0.0,11400.0,0.0
155,15.0,155.0,11400.0,0.0,11400.0,0.0
156,15.0,156.0,11400.0,0.0,11400.0,0.0
157,15.0,157.0,11400.0,0.0,11400.0,0.0
158,15.0,158.0,11400.0,0.0,11400.0,0.0
159,15.0,159.0,11400.0,0.0,11400.0,0.0
160,15.0,160.0,11400.0,0.0,11400.0,0.0
161,15.0,161.0,11400.0,0.0,11400.0,0.0
162,15.0,162.0,11400.0,0.0,11400.0,0.0
163,15.0,163.0,11400.0,0.0,11400.0,0.0
164,15.0,164.0,11400.0,0.0,11400.0,0.0
165,15.0,165.0,11400.0,0.0,11400.0,0.0
166,15.0,166.0,11400.0,0.0,11400.0,0.0
167,15.0,167.0,11400.0,0.0,11400.0,0.0
168,15.0,168.0,11400.0,0.0,11400.0,0.0
169,15.0,169.0,11400.0,0.0,11400.0,0.0
170,15.0,170.0,11400.0,0.0,11400.0,0.0
171,15.0,171.0,11400.0,0.0,11400.0,0.0
172,15.0,172.0,11400.0,0.0,11400.0,0.0
173,15.0,173.0,11400.0,0.0,11400.0,0.0
174,15.0,174.0,11400.0,0.0,11400.0,0.0
175,15.0,175.0,11400.0,0.0,11400.0,0.0
176,15.0,176.0,11400.0,0.0,11400.0,0.0
177,15.0,177.0,11400.0,0.0,11400.0,0.0
178,15.0,178.0,11400.0,0.0,11400.0,0.0
179,15.0,179.0,1664400.0,0.0,11400.0,0.0


==> test_results/full_control_over_power_generation/fixed_fire_source.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0.0,0.0,299.0,116404.20539078684,115795.59999999971,608.6053907871246,0.0,0.0
1,0.0,1.0,299.0,122121.73389191597,121516.19999999963,605.5338919162896,0.0,0.0
2,0.0,2.0,299.0,118414.35362248392,117797.79999999973,616.5536224841926,0.0,0.0
3,0.0,3.0,299.0,118356.53571581811,117750.99999999972,605.5357158184053,0.0,0.0
4,0.0,4.0,299.0,116337.0474952218,115700.5999999997,636.4474952220918,0.0,0.0
5,0.0,5.0,299.0,120439.70250039067,119822.79999999968,616.902500391021,0.0,0.0
6,0.0,6.0,299.0,118379.00539078686,117770.3999999997,608.6053907871537,0.0,0.0
7,0.0,7.0,299.0,118144.23140473344,117518.19999999976,626.0314047336869,0.0,0.0
8,0.0,8.0,299.0,120216.0314047334,119589.99999999977,626.0314047336433,0.0,0.0
9,0.0,9.0,299.0,122404.23140473336,121778.19999999963,626.0314047337015,0.0,0.0
10,0.0,10.0,299.0,118381.7053907868,117773.0999999997,608.6053907871101,0.0,0.0
11,0.0,11.0,299.0,121621.18898329703,121020.5999999997,600.588983297348,0.0,0.0
12,0.0,12.0,299.0,122066.30250039072,121449.39999999967,616.9025003910356,0.0,0.0
13,0.0,13.0,299.0,117200.8314047334,116574.79999999974,626.0314047336577,0.0,0.0
14,0.0,14.0,299.0,118391.10539078682,117782.49999999972,608.6053907871101,0.0,0.0
15,0.0,15.0,299.0,117262.70539078684,116654.09999999971,608.6053907871246,0.0,0.0
16,0.0,16.0,299.0,120450.8053907868,119842.19999999963,608.6053907871393,0.0,0.0
17,0.0,17.0,299.0,120458.06462016072,119843.39999999967,614.664620161042,0.0,0.0
18,0.0,18.0,299.0,120441.10250039068,119824.19999999963,616.902500391021,0.0,0.0
19,0.0,19.0,299.0,122189.0314047334,121562.99999999977,626.0314047336433,0.0,0.0
20,0.0,20.0,299.0,122148.414621019,121560.89999999964,587.5146210193634,0.0,0.0
21,0.0,21.0,299.0,125207.73140473336,124581.6999999997,626.0314047336577,0.0,0.0
22,0.0,22.0,299.0,112049.43140473346,111423.3999999998,626.0314047336577,0.0,0.0
23,0.0,23.0,299.0,118476.00539078686,117867.3999999997,608.6053907871537,0.0,0.0
24,0.0,24.0,299.0,124474.96740164724,123869.39999999964,605.5674016475969,0.0,0.0
25,0.0,25.0,299.0,117960.50539078686,117351.89999999972,608.6053907871246,0.0,0.0
26,0.0,26.0,299.0,117378.50539078686,116769.89999999972,608.6053907871246,0.0,0.0
27,0.0,27.0,299.0,120094.10042319268,119494.0999999997,600.0004231929779,0.0,0.0
28,0.0,28.0,299.0,114297.42637848832,113680.99999999977,616.4263784885698,0.0,0.0
29,0.0,29.0,299.0,118379.00539078686,117770.3999999997,608.6053907871537,0.0,0.0
30,0.0,30.0,299.0,122393.80250039072,121776.8999999997,616.902500391021,0.0,0.0
31,0.0,31.0,299.0,117353.50539078686,116744.89999999972,608.6053907871246,0.0,0.0
32,0.0,32.0,299.0,124594.40539078676,123985.79999999962,608.6053907871393,0.0,0.0
33,0.0,33.0,299.0,126475.83571581804,125870.29999999964,605.5357158183906,0.0,0.0
34,0.0,34.0,299.0,120351.83140473336,119725.79999999973,626.0314047336287,0.0,0.0
35,0.0,35.0,299.0,116296.10250039074,115679.19999999976,616.9025003909919,0.0,0.0
36,0.0,36.0,299.0,120450.8053907868,119842.19999999963,608.6053907871393,0.0,0.0
37,0.0,37.0,299.0,114332.40539078688,113723.79999999974,608.6053907871393,0.0,0.0
38,0.0,38.0,299.0,120334.40539078684,119725.79999999973,608.6053907871246,0.0,0.0
39,0.0,39.0,299.0,120487.6053907868,119878.99999999968,608.6053907871246,0.0,0.0
40,0.0,40.0,299.0,118379.60539078682,117770.99999999972,608.6053907871101,0.0,0.0
41,0.0,41.0,299.0,116307.20539078684,115698.59999999971,608.6053907871246,0.0,0.0
42,0.0,42.0,299.0,118472.2053907868,117863.5999999997,608.6053907871101,0.0,0.0
43,0.0,43.0,299.0,118367.90250039072,117750.99999999972,616.9025003909919,0.0,0.0
44,0.0,44.0,299.0,117906.7053907868,117298.0999999997,608.6053907871101,0.0,0.0
45,0.0,45.0,299.0,116208.64460978484,115604.09999999974,604.5446097850945,0.0,0.0
46,0.0,46.0,299.0,116803.54037318206,116186.59999999971,616.9403731823259,0.0,0.0
47,0.0,47.0,299.0,119674.08898329706,119073.49999999972,600.588983297348,0.0,0.0
48,0.0,48.0,299.0,124247.01217722858,123659.49999999964,587.5121772289276,0.0,0.0
49,0.0,49.0,299.0,114206.60539078688,113597.99999999977,608.6053907871246,0.0,0.0
50,0.0,50.0,299.0,118280.0314047334,117653.99999999977,626.0314047336433,0.0,0.0
51,0.0,51.0,299.0,124571.93571581804,123966.39999999964,605.5357158184053,0.0,0.0
52,0.0,52.0,299.0,118476.60539078682,117867.99999999972,608.6053907871101,0.0,0.0
53,0.0,53.0,299.0,118367.90250039072,117750.99999999972,616.9025003909919,0.0,0.0
54,0.0,54.0,299.0,119602.3053907868,118993.69999999963,608.6053907871537,0.0,0.0
55,0.0,55.0,299.0,116411.66462016074,115796.99999999972,614.6646201610129,0.0,0.0
56,0.0,56.0,299.0,120450.8053907868,119842.19999999963,608.6053907871393,0.0,0.0
57,0.0,57.0,299.0,116329.80146269775,115707.29999999973,622.5014626980119,0.0,0.0
58,0.0,58.0,299.0,120283.90250039072,119666.99999999972,616.9025003909919,0.0,0.0
59,0.0,59.0,299.0,124476.03140473332,123849.99999999968,626.0314047336577,0.0,0.0
60,0.0,60.0,299.0,120332.43140473338,119706.39999999972,626.0314047336433,0.0,0.0
61,0.0,61.0,299.0,120368.03445630043,119744.29999999973,623.7344563007209,0.0,0.0
62,0.0,62.0,299.0,122394.80250039072,121777.89999999967,616.9025003910356,0.0,0.0
63,0.0,63.0,299.0,120235.4314047334,119609.39999999976,626.0314047336577,0.0,0.0
64,0.0,64.0,299.0,126174.7314047334,125548.69999999976,626.0314047336433,0.0,0.0
65,0.0,65.0,299.0,118401.1215988633,117770.3999999997,630.7215988636018,0.0,0.0
66,0.0,66.0,299.0,120347.3730445382,119721.29999999973,626.0730445384834,0.0,0.0
67,0.0,67.0,299.0,118375.9632145402,117754.89999999972,621.063214540467,0.0,0.0
68,0.0,68.0,299.0,116352.60539078686,115743.99999999977,608.6053907871101,0.0,0.0
69,0.0,69.0,299.0,118476.00539078686,117867.3999999997,608.6053907871537,0.0,0.0
70,0.0,70.0,299.0,118368.10539078686,117759.49999999972,608.6053907871393,0.0,0.0
71,0.0,71.0,299.0,116307.20539078684,115698.59999999971,608.6053907871246,0.0,0.0
72,0.0,72.0,299.0,114341.50539078686,113732.89999999972,608.6053907871246,0.0,0.0
73,0.0,73.0,299.0,116208.23140473342,115582.19999999976,626.0314047336724,0.0,0.0
74,0.0,74.0,299.0,118356.53571581811,117750.99999999972,605.5357158184053,0.0,0.0
75,0.0,75.0,299.0,120457.6053907868,119848.99999999968,608.6053907871246,0.0,0.0
76,0.0,76.0,299.0,122511.50250039063,121894.59999999964,616.9025003910065,0.0,0.0
77,0.0,77.0,299.0,116404.20539078684,115795.59999999971,608.6053907871246,0.0,0.0
78,0.0,78.0,299.0,120370.92159886332,119740.1999999997,630.7215988636162,0.0,0.0
79,0.0,79.0,299.0,114332.40539078688,113723.79999999974,608.6053907871393,0.0,0.0
80,0.0,80.0,299.0,120339.2053907868,119730.5999999997,608.6053907871101,0.0,0.0
81,0.0,81.0,299.0,118367.90250039072,117750.99999999972,616.9025003909919,0.0,0.0
82,0.0,82.0,299.0,114332.40539078688,113723.79999999974,608.6053907871393,0.0,0.0
83,0.0,83.0,299.0,120428.26740164724,119822.69999999963,605.5674016475823,0.0,0.0
84,0.0,84.0,299.0,118379.00539078686,117770.3999999997,608.6053907871537,0.0,0.0
85,0.0,85.0,299.0,120894.60250039068,120277.69999999963,616.902500391021,0.0,0.0
86,0.0,86.0,299.0,120439.70250039067,119822.79999999968,616.902500391021,0.0,0.0
87,0.0,87.0,299.0,116404.80231518716,115796.19999999972,608.6023151874251,0.0,0.0
88,0.0,88.0,299.0,124476.03140473332,123849.99999999968,626.0314047336577,0.0,0.0
89,0.0,89.0,299.0,120321.90250039072,119704.99999999972,616.9025003909919,0.0,0.0
90,0.0,90.0,299.0,122278.70250039072,121661.79999999973,616.9025003909919,0.0,0.0
91,0.0,91.0,299.0,116298.00250039072,115681.09999999971,616.9025003909919,0.0,0.0
92,0.0,92.0,299.0,120452.70658822027,119842.19999999963,610.5065882206109,0.0,0.0
93,0.0,93.0,299.0,122344.0977017876,121735.49999999968,608.597701787934,0.0,0.0
94,0.0,94.0,299.0,119158.03903803795,118541.0999999997,616.9390380382538,0.0,0.0
95,0.0,95.0,299.0,116287.93571581814,115682.39999999972,605.5357158184053,0.0,0.0
96,0.0,96.0,299.0,116315.54582409831,115699.29999999973,616.245824098587,0.0,0.0
97,0.0,97.0,299.0,120438.60578417745,119829.99999999968,608.6057841777803,0.0,0.0
98,0.0,98.0,299.0,120428.33571581807,119822.79999999968,605.5357158184053,0.0,0.0
99,0.0,99.0,299.0,116310.30539078686,115701.69999999976,608.6053907871101,0.0,0.0


==> test_results/full_control_over_power_generation/fixed_fire_source_reward.csv <==
,Unnamed: 0,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0,0,0,299,-116404.20539078685,-115795.59999999973,-608.6053907871246,0.0,0.0
1,1,0,1,299,-122121.73389191595,-121516.19999999965,-605.5338919162896,0.0,0.0
2,2,0,2,299,-118414.35362248392,-117797.79999999973,-616.5536224841926,0.0,0.0
3,3,0,3,299,-118356.53571581813,-117750.99999999972,-605.5357158184053,0.0,0.0
4,4,0,4,299,-116337.04749522179,-115700.5999999997,-636.4474952220918,0.0,0.0
5,5,0,5,299,-120439.70250039069,-119822.79999999967,-616.902500391021,0.0,0.0
6,6,0,6,299,-118379.00539078686,-117770.3999999997,-608.6053907871537,0.0,0.0
7,7,0,7,299,-118144.23140473345,-117518.19999999975,-626.0314047336869,0.0,0.0
8,8,0,8,299,-120216.0314047334,-119589.99999999975,-626.0314047336433,0.0,0.0
9,9,0,9,299,-122404.23140473336,-121778.19999999965,-626.0314047337015,0.0,0.0
10,10,0,10,299,-118381.7053907868,-117773.0999999997,-608.6053907871101,0.0,0.0
11,11,0,11,299,-121621.18898329705,-121020.5999999997,-600.588983297348,0.0,0.0
12,12,0,12,299,-122066.30250039072,-121449.39999999967,-616.9025003910356,0.0,0.0
13,13,0,13,299,-117200.8314047334,-116574.79999999974,-626.0314047336577,0.0,0.0
14,14,0,14,299,-118391.10539078682,-117782.49999999972,-608.6053907871101,0.0,0.0
15,15,0,15,299,-117262.70539078685,-116654.09999999973,-608.6053907871246,0.0,0.0
16,16,0,16,299,-120450.8053907868,-119842.19999999965,-608.6053907871393,0.0,0.0
17,17,0,17,299,-120458.06462016072,-119843.39999999967,-614.664620161042,0.0,0.0
18,18,0,18,299,-120441.10250039068,-119824.19999999965,-616.902500391021,0.0,0.0
19,19,0,19,299,-122189.0314047334,-121562.99999999975,-626.0314047336433,0.0,0.0
20,20,0,20,299,-122148.41462101901,-121560.89999999964,-587.5146210193634,0.0,0.0
21,21,0,21,299,-125207.73140473336,-124581.6999999997,-626.0314047336577,0.0,0.0
22,22,0,22,299,-112049.43140473346,-111423.3999999998,-626.0314047336577,0.0,0.0
23,23,0,23,299,-118476.00539078686,-117867.3999999997,-608.6053907871537,0.0,0.0
24,24,0,24,299,-124474.96740164724,-123869.39999999964,-605.5674016475969,0.0,0.0
25,25,0,25,299,-117960.50539078686,-117351.89999999973,-608.6053907871246,0.0,0.0
26,26,0,26,299,-117378.50539078686,-116769.89999999973,-608.6053907871246,0.0,0.0
27,27,0,27,299,-120094.10042319268,-119494.0999999997,-600.0004231929779,0.0,0.0
28,28,0,28,299,-114297.42637848832,-113680.99999999975,-616.4263784885698,0.0,0.0
29,29,0,29,299,-118379.00539078686,-117770.3999999997,-608.6053907871537,0.0,0.0
30,30,0,30,299,-122393.80250039072,-121776.8999999997,-616.902500391021,0.0,0.0
31,31,0,31,299,-117353.50539078686,-116744.89999999973,-608.6053907871246,0.0,0.0
32,32,0,32,299,-124594.40539078676,-123985.79999999962,-608.6053907871393,0.0,0.0
33,33,0,33,299,-126475.83571581804,-125870.29999999965,-605.5357158183906,0.0,0.0
34,34,0,34,299,-120351.83140473336,-119725.79999999973,-626.0314047336287,0.0,0.0
35,35,0,35,299,-116296.10250039074,-115679.19999999975,-616.9025003909919,0.0,0.0
36,36,0,36,299,-120450.8053907868,-119842.19999999965,-608.6053907871393,0.0,0.0
37,37,0,37,299,-114332.40539078688,-113723.79999999974,-608.6053907871393,0.0,0.0
38,38,0,38,299,-120334.40539078685,-119725.79999999973,-608.6053907871246,0.0,0.0
39,39,0,39,299,-120487.60539078679,-119878.99999999967,-608.6053907871246,0.0,0.0
40,40,0,40,299,-118379.60539078682,-117770.99999999972,-608.6053907871101,0.0,0.0
41,41,0,41,299,-116307.20539078685,-115698.59999999973,-608.6053907871246,0.0,0.0
42,42,0,42,299,-118472.2053907868,-117863.5999999997,-608.6053907871101,0.0,0.0
43,43,0,43,299,-118367.90250039072,-117750.99999999972,-616.9025003909919,0.0,0.0
44,44,0,44,299,-117906.7053907868,-117298.0999999997,-608.6053907871101,0.0,0.0
45,45,0,45,299,-116208.64460978484,-115604.09999999974,-604.5446097850945,0.0,0.0
46,46,0,46,299,-116803.54037318206,-116186.59999999973,-616.9403731823259,0.0,0.0
47,47,0,47,299,-119674.08898329706,-119073.49999999972,-600.588983297348,0.0,0.0
48,48,0,48,299,-124247.01217722858,-123659.49999999965,-587.5121772289276,0.0,0.0
49,49,0,49,299,-114206.60539078688,-113597.99999999975,-608.6053907871246,0.0,0.0
50,50,0,50,299,-118280.0314047334,-117653.99999999975,-626.0314047336433,0.0,0.0
51,51,0,51,299,-124571.93571581805,-123966.39999999964,-605.5357158184053,0.0,0.0
52,52,0,52,299,-118476.60539078682,-117867.99999999972,-608.6053907871101,0.0,0.0
53,53,0,53,299,-118367.90250039072,-117750.99999999972,-616.9025003909919,0.0,0.0
54,54,0,54,299,-119602.3053907868,-118993.69999999965,-608.6053907871537,0.0,0.0
55,55,0,55,299,-116411.66462016074,-115796.99999999972,-614.6646201610129,0.0,0.0
56,56,0,56,299,-120450.8053907868,-119842.19999999965,-608.6053907871393,0.0,0.0
57,57,0,57,299,-116329.80146269775,-115707.29999999973,-622.5014626980119,0.0,0.0
58,58,0,58,299,-120283.90250039072,-119666.99999999972,-616.9025003909919,0.0,0.0
59,59,0,59,299,-124476.03140473332,-123849.99999999967,-626.0314047336577,0.0,0.0
60,60,0,60,299,-120332.43140473338,-119706.39999999973,-626.0314047336433,0.0,0.0
61,61,0,61,299,-120368.03445630045,-119744.29999999973,-623.7344563007209,0.0,0.0
62,62,0,62,299,-122394.80250039072,-121777.89999999967,-616.9025003910356,0.0,0.0
63,63,0,63,299,-120235.4314047334,-119609.39999999975,-626.0314047336577,0.0,0.0
64,64,0,64,299,-126174.7314047334,-125548.69999999975,-626.0314047336433,0.0,0.0
65,65,0,65,299,-118401.1215988633,-117770.3999999997,-630.7215988636018,0.0,0.0
66,66,0,66,299,-120347.37304453821,-119721.29999999973,-626.0730445384834,0.0,0.0
67,67,0,67,299,-118375.9632145402,-117754.89999999973,-621.063214540467,0.0,0.0
68,68,0,68,299,-116352.60539078686,-115743.99999999975,-608.6053907871101,0.0,0.0
69,69,0,69,299,-118476.00539078686,-117867.3999999997,-608.6053907871537,0.0,0.0
70,70,0,70,299,-118368.10539078686,-117759.49999999972,-608.6053907871393,0.0,0.0
71,71,0,71,299,-116307.20539078685,-115698.59999999973,-608.6053907871246,0.0,0.0
72,72,0,72,299,-114341.50539078686,-113732.89999999973,-608.6053907871246,0.0,0.0
73,73,0,73,299,-116208.23140473342,-115582.19999999975,-626.0314047336724,0.0,0.0
74,74,0,74,299,-118356.53571581813,-117750.99999999972,-605.5357158184053,0.0,0.0
75,75,0,75,299,-120457.60539078679,-119848.99999999967,-608.6053907871246,0.0,0.0
76,76,0,76,299,-122511.50250039065,-121894.59999999964,-616.9025003910065,0.0,0.0
77,77,0,77,299,-116404.20539078685,-115795.59999999973,-608.6053907871246,0.0,0.0
78,78,0,78,299,-120370.92159886332,-119740.1999999997,-630.7215988636162,0.0,0.0
79,79,0,79,299,-114332.40539078688,-113723.79999999974,-608.6053907871393,0.0,0.0
80,80,0,80,299,-120339.2053907868,-119730.5999999997,-608.6053907871101,0.0,0.0
81,81,0,81,299,-118367.90250039072,-117750.99999999972,-616.9025003909919,0.0,0.0
82,82,0,82,299,-114332.40539078688,-113723.79999999974,-608.6053907871393,0.0,0.0
83,83,0,83,299,-120428.26740164724,-119822.69999999965,-605.5674016475823,0.0,0.0
84,84,0,84,299,-118379.00539078686,-117770.3999999997,-608.6053907871537,0.0,0.0
85,85,0,85,299,-120894.60250039068,-120277.69999999965,-616.902500391021,0.0,0.0
86,86,0,86,299,-120439.70250039069,-119822.79999999967,-616.902500391021,0.0,0.0
87,87,0,87,299,-116404.80231518715,-115796.19999999972,-608.6023151874251,0.0,0.0
88,88,0,88,299,-124476.03140473332,-123849.99999999967,-626.0314047336577,0.0,0.0
89,89,0,89,299,-120321.90250039072,-119704.99999999972,-616.9025003909919,0.0,0.0
90,90,0,90,299,-122278.70250039072,-121661.79999999973,-616.9025003909919,0.0,0.0
91,91,0,91,299,-116298.00250039072,-115681.09999999973,-616.9025003909919,0.0,0.0
92,92,0,92,299,-120452.70658822027,-119842.19999999965,-610.5065882206109,0.0,0.0
93,93,0,93,299,-122344.0977017876,-121735.49999999967,-608.597701787934,0.0,0.0
94,94,0,94,299,-119158.03903803795,-118541.0999999997,-616.9390380382538,0.0,0.0
95,95,0,95,299,-116287.93571581814,-115682.39999999973,-605.5357158184053,0.0,0.0
96,96,0,96,299,-116315.54582409831,-115699.29999999973,-616.245824098587,0.0,0.0
97,97,0,97,299,-120438.60578417745,-119829.99999999967,-608.6057841777803,0.0,0.0
98,98,0,98,299,-120428.33571581807,-119822.79999999967,-605.5357158184053,0.0,0.0
99,99,0,99,299,-116310.30539078686,-115701.69999999975,-608.6053907871101,0.0,0.0


==> test_results/full_control_over_power_generation/random_fire_source.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0.0,0.0,299.0,187259.9975370408,186384.90000000005,875.0975370407104,0.0,0.0
1,0.0,1.0,299.0,186537.0586857791,185585.9999999996,951.0586857795424,0.0,0.0
2,0.0,2.0,299.0,187550.6637775665,187048.10000000047,502.5637775659852,0.0,0.0
3,0.0,3.0,299.0,185578.90062904332,184468.49999999985,1110.40062904355,0.0,0.0
4,0.0,4.0,299.0,185899.19373178465,184828.99999999985,1070.1937317848206,0.0,0.0
5,0.0,5.0,299.0,186435.38518114103,185499.20000000013,936.1851811408708,0.0,0.0
6,0.0,6.0,299.0,190355.29726638828,189431.40000000037,923.8972663879686,0.0,0.0
7,0.0,7.0,299.0,197426.2196366785,196475.49999999977,950.7196366786956,0.0,0.0
8,0.0,8.0,299.0,192062.73269901253,191107.5999999998,955.1326990127563,0.0,0.0
9,0.0,9.0,299.0,208219.06798057552,207266.8,952.2679805755616,0.0,0.0
10,0.0,10.0,299.0,196300.6236815452,195252.49999999988,1048.1236815452576,0.0,0.0
11,0.0,11.0,299.0,186067.5888076775,185319.0999999993,748.4888076781937,0.0,0.0
12,0.0,12.0,299.0,188304.9812198637,187480.09999999983,824.8812198638916,0.0,0.0
13,0.0,13.0,299.0,190066.6034096717,189044.4,1022.2034096717834,0.0,0.0
14,0.0,14.0,299.0,189561.9900210382,188775.8000000001,786.1900210380554,0.0,0.0
15,0.0,15.0,299.0,204809.04290347145,203942.8000000004,866.2429034710221,0.0,0.0
16,0.0,16.0,299.0,184988.85408744783,184006.0999999997,982.754087448091,0.0,0.0
17,0.0,17.0,299.0,192285.95722355868,191370.40000000023,915.557223558426,0.0,0.0
18,0.0,18.0,299.0,195642.60357826948,194885.0,757.6035782695108,0.0,0.0
19,0.0,19.0,299.0,192676.8774151802,191937.5,739.3774151802354,0.0,0.0
20,0.0,20.0,299.0,196250.93190298055,195551.0999999998,699.8319029808044,0.0,0.0
21,0.0,21.0,299.0,188028.5032465936,187185.3000000001,843.2032465934752,0.0,0.0
22,0.0,22.0,299.0,190976.50883233573,190503.50000000032,473.0088323354721,0.0,0.0
23,0.0,23.0,299.0,188999.19142913804,188176.99999999988,822.1914291381545,0.0,0.0
24,0.0,24.0,299.0,188881.1599252705,187802.3000000004,1078.8599252700806,0.0,0.0
25,0.0,25.0,299.0,187063.0484346388,185982.8999999998,1080.148434638977,0.0,0.0
26,0.0,26.0,299.0,199008.08683099743,197951.9,1056.186830997438,0.0,0.0
27,0.0,27.0,299.0,190995.98222756427,190041.5000000004,954.482227563858,0.0,0.0
28,0.0,28.0,299.0,196441.51012601863,195391.9000000001,1049.6101260185244,0.0,0.0
29,0.0,29.0,299.0,189463.8848876001,188592.4000000002,871.4848875999451,0.0,0.0
30,0.0,30.0,299.0,186684.57345523807,185602.89999999976,1081.6734552383425,0.0,0.0
31,0.0,31.0,299.0,186428.12428236,185372.5,1055.6242823600478,0.0,0.0
32,0.0,32.0,299.0,186384.9175590516,185359.4,1025.5175590515428,0.0,0.0
33,0.0,33.0,299.0,198372.0849882132,197356.10000000056,1015.9849882126146,0.0,0.0
34,0.0,34.0,299.0,187687.90052042052,186943.60000000047,744.3005204201036,0.0,0.0
35,0.0,35.0,299.0,204828.5298835281,203914.9000000003,913.6298835277556,0.0,0.0
36,0.0,36.0,299.0,186074.64667549133,185182.4,892.246675491333,0.0,0.0
37,0.0,37.0,299.0,197405.20157537487,196339.60000000036,1065.6015753746033,0.0,0.0
38,0.0,38.0,299.0,191193.93558950425,190302.2,891.7355895042709,0.0,0.0
39,0.0,39.0,299.0,198162.8637555837,197403.5,759.3637555837922,0.0,0.0
40,0.0,40.0,299.0,201895.71105585087,200921.09999999983,974.6110558509828,0.0,0.0
41,0.0,41.0,299.0,189067.95695371623,188028.2,1039.756953716249,0.0,0.0
42,0.0,42.0,299.0,191808.53326625848,190750.7000000002,1057.8332662582688,0.0,0.0
43,0.0,43.0,299.0,193090.8531353949,192269.79999999984,821.05313539505,0.0,0.0
44,0.0,44.0,299.0,190455.6666766161,189546.09999999948,909.5666766166688,0.0,0.0
45,0.0,45.0,299.0,199118.0584092141,198114.5000000001,1003.5584092140198,0.0,0.0
46,0.0,46.0,299.0,185015.11468639388,183967.4000000001,1047.7146863937378,0.0,0.0
47,0.0,47.0,299.0,189935.99647884344,189008.79999999973,927.196478843689,0.0,0.0
48,0.0,48.0,299.0,207486.3016838077,206419.4000000003,1066.901683807373,0.0,0.0
49,0.0,49.0,299.0,200344.4469091415,199322.19999999995,1022.2469091415404,0.0,0.0
50,0.0,50.0,299.0,185906.8247457505,184994.6000000001,912.2247457504563,0.0,0.0
51,0.0,51.0,299.0,186198.9739440916,185172.3999999998,1026.5739440917966,0.0,0.0
52,0.0,52.0,299.0,198177.17490201013,197233.80000000016,943.374902009964,0.0,0.0
53,0.0,53.0,299.0,186990.39662518512,186307.90000000008,682.4966251850127,0.0,0.0
54,0.0,54.0,299.0,202163.8272290229,201162.99999999988,1000.8272290229796,0.0,0.0
55,0.0,55.0,299.0,188063.0684024811,186985.7,1077.3684024810789,0.0,0.0
56,0.0,56.0,299.0,186036.9072418213,185273.0,763.9072418213182,0.0,0.0
57,0.0,57.0,299.0,198978.5456586357,198026.2999999996,952.2456586361222,0.0,0.0
58,0.0,58.0,299.0,190614.26991596184,189723.89999999964,890.3699159622192,0.0,0.0
59,0.0,59.0,299.0,196364.9360716821,195308.8000000001,1056.1360716820054,0.0,0.0
60,0.0,60.0,299.0,184970.56574811944,183994.9000000001,975.6657481193542,0.0,0.0
61,0.0,61.0,299.0,199111.66882953644,198059.6,1052.068829536438,0.0,0.0
62,0.0,62.0,299.0,201898.9678439145,200900.9000000004,998.067843914032,0.0,0.0
63,0.0,63.0,299.0,201042.89553871192,200039.9000000003,1002.995538711577,0.0,0.0
64,0.0,64.0,299.0,192406.57001915004,191434.40000000023,972.1700191498094,0.0,0.0
65,0.0,65.0,299.0,198669.1186090473,197644.6000000004,1024.518609046936,0.0,0.0
66,0.0,66.0,299.0,201908.9346757889,200954.1000000001,954.8346757888794,0.0,0.0
67,0.0,67.0,299.0,187699.88651895552,186744.00000000032,955.8865189552308,0.0,0.0
68,0.0,68.0,299.0,205056.5357766153,203983.5000000001,1073.035776615172,0.0,0.0
69,0.0,69.0,299.0,197919.9407552721,196917.40000000017,1002.5407552719408,0.0,0.0
70,0.0,70.0,299.0,197069.28094472984,196205.900000001,863.3809447288513,0.0,0.0
71,0.0,71.0,299.0,199639.58646531112,198783.70000000007,855.8864653110795,0.0,0.0
72,0.0,72.0,299.0,203989.20392312983,203125.39999999985,863.8039231300354,0.0,0.0
73,0.0,73.0,299.0,185470.8219581601,184660.5999999997,810.2219581604295,0.0,0.0
74,0.0,74.0,299.0,188344.89771986025,187509.0000000001,835.8977198600769,0.0,0.0
75,0.0,75.0,299.0,187429.14562342173,186840.6000000001,588.545623421669,0.0,0.0
76,0.0,76.0,299.0,187385.1923029901,186431.8000000001,953.3923029899596,0.0,0.0
77,0.0,77.0,299.0,188279.8984687802,187444.2999999997,835.5984687804885,0.0,0.0
78,0.0,78.0,299.0,201981.80066304203,201145.8,836.0006630420976,0.0,0.0
79,0.0,79.0,299.0,204004.78771171512,203134.59999999945,870.1877117156982,0.0,0.0
80,0.0,80.0,299.0,186602.00483417453,185633.49999999945,968.5048341750808,0.0,0.0
81,0.0,81.0,299.0,194667.8019713402,193802.4,865.4019713402084,0.0,0.0
82,0.0,82.0,299.0,187767.71805400823,186848.6999999997,919.018054008484,0.0,0.0
83,0.0,83.0,299.0,194835.21622715032,193820.6000000004,1014.6162271499634,0.0,0.0
84,0.0,84.0,299.0,202664.29584274304,201707.6000000001,956.69584274292,0.0,0.0
85,0.0,85.0,299.0,199865.77734689703,198849.8,1015.9773468971252,0.0,0.0
86,0.0,86.0,299.0,185747.14470529548,184969.0,778.1447052955336,0.0,0.0
87,0.0,87.0,299.0,195632.65945749352,194600.80000000063,1031.8594574928284,0.0,0.0
88,0.0,88.0,299.0,194462.41408052453,193414.40000000005,1048.0140805244737,0.0,0.0
89,0.0,89.0,299.0,193145.9664866443,192214.69999999952,931.2664866447448,0.0,0.0
90,0.0,90.0,299.0,187786.814949322,186699.80000000025,1087.0149493217468,0.0,0.0
91,0.0,91.0,299.0,194478.83344841035,193574.50000000032,904.3334484100632,0.0,0.0
92,0.0,92.0,299.0,186316.1022187237,185317.6000000004,998.5022187233262,0.0,0.0
93,0.0,93.0,299.0,186797.8086181644,186149.6000000004,648.2086181640625,0.0,0.0
94,0.0,94.0,299.0,192628.3740806579,191567.5,1060.874080657959,0.0,0.0
95,0.0,95.0,299.0,187568.55674724584,186649.80000000005,918.7567472458176,0.0,0.0
96,0.0,96.0,299.0,198180.25719080048,197356.60000000076,823.6571907997422,0.0,0.0
97,0.0,97.0,299.0,190127.12864532453,189228.89999999985,898.2286453246779,0.0,0.0
98,0.0,98.0,299.0,196935.58347377813,196206.6000000004,728.9834737778001,0.0,0.0
99,0.0,99.0,299.0,201358.7635781764,200458.99999999988,899.7635781765275,0.0,0.0


==> test_results/full_control_over_power_generation/random_fire_source_reward.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0,0,299,-187259.9975370408,-186384.90000000005,-875.0975370407104,0.0,0.0
1,0,1,299,-186537.0586857791,-185585.99999999962,-951.0586857795424,0.0,0.0
2,0,2,299,-187550.66377756646,-187048.10000000047,-502.56377756598516,0.0,0.0
3,0,3,299,-185578.90062904335,-184468.49999999985,-1110.40062904355,0.0,0.0
4,0,4,299,-185899.19373178465,-184828.99999999985,-1070.1937317848206,0.0,0.0
5,0,5,299,-186435.38518114103,-185499.20000000013,-936.1851811408707,0.0,0.0
6,0,6,299,-190355.29726638828,-189431.40000000034,-923.8972663879686,0.0,0.0
7,0,7,299,-197426.21963667846,-196475.49999999977,-950.7196366786957,0.0,0.0
8,0,8,299,-192062.73269901253,-191107.5999999998,-955.1326990127563,0.0,0.0
9,0,9,299,-208219.06798057552,-207266.79999999996,-952.2679805755616,0.0,0.0
10,0,10,299,-196300.6236815452,-195252.49999999988,-1048.1236815452576,0.0,0.0
11,0,11,299,-186067.5888076775,-185319.0999999993,-748.4888076781937,0.0,0.0
12,0,12,299,-188304.98121986366,-187480.09999999983,-824.8812198638916,0.0,0.0
13,0,13,299,-190066.60340967172,-189044.4,-1022.2034096717834,0.0,0.0
14,0,14,299,-189561.9900210382,-188775.8000000001,-786.1900210380554,0.0,0.0
15,0,15,299,-204809.04290347145,-203942.8000000004,-866.2429034710221,0.0,0.0
16,0,16,299,-184988.85408744786,-184006.09999999971,-982.754087448091,0.0,0.0
17,0,17,299,-192285.95722355868,-191370.40000000023,-915.557223558426,0.0,0.0
18,0,18,299,-195642.60357826948,-194885.0,-757.6035782695108,0.0,0.0
19,0,19,299,-192676.8774151802,-191937.5,-739.3774151802354,0.0,0.0
20,0,20,299,-196250.93190298058,-195551.0999999998,-699.8319029808044,0.0,0.0
21,0,21,299,-188028.50324659358,-187185.3000000001,-843.2032465934752,0.0,0.0
22,0,22,299,-190976.50883233573,-190503.50000000032,-473.0088323354721,0.0,0.0
23,0,23,299,-188999.19142913804,-188176.99999999988,-822.1914291381545,0.0,0.0
24,0,24,299,-188881.1599252705,-187802.3000000004,-1078.8599252700806,0.0,0.0
25,0,25,299,-187063.0484346388,-185982.8999999998,-1080.148434638977,0.0,0.0
26,0,26,299,-199008.08683099746,-197951.9,-1056.186830997438,0.0,0.0
27,0,27,299,-190995.98222756427,-190041.50000000038,-954.482227563858,0.0,0.0
28,0,28,299,-196441.51012601863,-195391.9000000001,-1049.6101260185244,0.0,0.0
29,0,29,299,-189463.8848876001,-188592.4000000002,-871.4848875999451,0.0,0.0
30,0,30,299,-186684.57345523807,-185602.89999999976,-1081.6734552383425,0.0,0.0
31,0,31,299,-186428.12428236,-185372.5,-1055.6242823600478,0.0,0.0
32,0,32,299,-186384.91755905157,-185359.4,-1025.5175590515428,0.0,0.0
33,0,33,299,-198372.0849882132,-197356.10000000056,-1015.9849882126146,0.0,0.0
34,0,34,299,-187687.90052042055,-186943.60000000047,-744.3005204201036,0.0,0.0
35,0,35,299,-204828.5298835281,-203914.9000000003,-913.6298835277556,0.0,0.0
36,0,36,299,-186074.64667549133,-185182.4,-892.246675491333,0.0,0.0
37,0,37,299,-197405.20157537487,-196339.60000000033,-1065.6015753746033,0.0,0.0
38,0,38,299,-191193.93558950425,-190302.2,-891.7355895042709,0.0,0.0
39,0,39,299,-198162.8637555837,-197403.49999999997,-759.3637555837922,0.0,0.0
40,0,40,299,-201895.71105585087,-200921.09999999983,-974.6110558509828,0.0,0.0
41,0,41,299,-189067.95695371626,-188028.2,-1039.756953716249,0.0,0.0
42,0,42,299,-191808.53326625848,-190750.7000000002,-1057.8332662582688,0.0,0.0
43,0,43,299,-193090.8531353949,-192269.79999999984,-821.05313539505,0.0,0.0
44,0,44,299,-190455.66667661612,-189546.09999999948,-909.5666766166687,0.0,0.0
45,0,45,299,-199118.05840921414,-198114.50000000012,-1003.5584092140198,0.0,0.0
46,0,46,299,-185015.11468639388,-183967.4000000001,-1047.7146863937378,0.0,0.0
47,0,47,299,-189935.99647884344,-189008.79999999973,-927.196478843689,0.0,0.0
48,0,48,299,-207486.3016838077,-206419.4000000003,-1066.901683807373,0.0,0.0
49,0,49,299,-200344.4469091415,-199322.19999999995,-1022.2469091415404,0.0,0.0
50,0,50,299,-185906.82474575052,-184994.60000000012,-912.2247457504563,0.0,0.0
51,0,51,299,-186198.9739440916,-185172.3999999998,-1026.5739440917966,0.0,0.0
52,0,52,299,-198177.17490201013,-197233.80000000016,-943.374902009964,0.0,0.0
53,0,53,299,-186990.39662518512,-186307.90000000008,-682.4966251850127,0.0,0.0
54,0,54,299,-202163.8272290229,-201162.99999999988,-1000.8272290229796,0.0,0.0
55,0,55,299,-188063.0684024811,-186985.7,-1077.3684024810789,0.0,0.0
56,0,56,299,-186036.9072418213,-185272.99999999997,-763.9072418213182,0.0,0.0
57,0,57,299,-198978.5456586357,-198026.2999999996,-952.2456586361222,0.0,0.0
58,0,58,299,-190614.26991596184,-189723.89999999964,-890.3699159622192,0.0,0.0
59,0,59,299,-196364.9360716821,-195308.8000000001,-1056.1360716820054,0.0,0.0
60,0,60,299,-184970.56574811946,-183994.9000000001,-975.6657481193542,0.0,0.0
61,0,61,299,-199111.66882953644,-198059.6,-1052.068829536438,0.0,0.0
62,0,62,299,-201898.96784391446,-200900.9000000004,-998.067843914032,0.0,0.0
63,0,63,299,-201042.89553871192,-200039.9000000003,-1002.995538711577,0.0,0.0
64,0,64,299,-192406.57001915004,-191434.40000000023,-972.1700191498094,0.0,0.0
65,0,65,299,-198669.1186090473,-197644.60000000038,-1024.518609046936,0.0,0.0
66,0,66,299,-201908.9346757889,-200954.10000000006,-954.8346757888794,0.0,0.0
67,0,67,299,-187699.88651895552,-186744.00000000032,-955.8865189552307,0.0,0.0
68,0,68,299,-205056.53577661526,-203983.50000000012,-1073.035776615172,0.0,0.0
69,0,69,299,-197919.9407552721,-196917.40000000017,-1002.5407552719407,0.0,0.0
70,0,70,299,-197069.28094472984,-196205.900000001,-863.3809447288513,0.0,0.0
71,0,71,299,-199639.58646531112,-198783.70000000007,-855.8864653110795,0.0,0.0
72,0,72,299,-203989.20392312985,-203125.39999999985,-863.8039231300354,0.0,0.0
73,0,73,299,-185470.8219581601,-184660.59999999966,-810.2219581604295,0.0,0.0
74,0,74,299,-188344.89771986022,-187509.00000000012,-835.8977198600769,0.0,0.0
75,0,75,299,-187429.14562342173,-186840.60000000006,-588.545623421669,0.0,0.0
76,0,76,299,-187385.19230299012,-186431.8000000001,-953.3923029899596,0.0,0.0
77,0,77,299,-188279.8984687802,-187444.2999999997,-835.5984687804885,0.0,0.0
78,0,78,299,-201981.80066304203,-201145.79999999996,-836.0006630420976,0.0,0.0
79,0,79,299,-204004.78771171512,-203134.59999999942,-870.1877117156982,0.0,0.0
80,0,80,299,-186602.00483417453,-185633.49999999945,-968.5048341750808,0.0,0.0
81,0,81,299,-194667.8019713402,-193802.4,-865.4019713402084,0.0,0.0
82,0,82,299,-187767.71805400823,-186848.69999999972,-919.018054008484,0.0,0.0
83,0,83,299,-194835.21622715032,-193820.60000000036,-1014.6162271499634,0.0,0.0
84,0,84,299,-202664.29584274304,-201707.60000000006,-956.69584274292,0.0,0.0
85,0,85,299,-199865.77734689703,-198849.79999999996,-1015.9773468971252,0.0,0.0
86,0,86,299,-185747.14470529548,-184968.99999999997,-778.1447052955336,0.0,0.0
87,0,87,299,-195632.65945749352,-194600.80000000066,-1031.8594574928284,0.0,0.0
88,0,88,299,-194462.41408052453,-193414.40000000005,-1048.0140805244737,0.0,0.0
89,0,89,299,-193145.9664866443,-192214.69999999952,-931.2664866447448,0.0,0.0
90,0,90,299,-187786.814949322,-186699.80000000022,-1087.0149493217468,0.0,0.0
91,0,91,299,-194478.83344841035,-193574.50000000032,-904.3334484100633,0.0,0.0
92,0,92,299,-186316.1022187237,-185317.60000000038,-998.5022187233262,0.0,0.0
93,0,93,299,-186797.80861816442,-186149.60000000036,-648.2086181640625,0.0,0.0
94,0,94,299,-192628.3740806579,-191567.49999999997,-1060.874080657959,0.0,0.0
95,0,95,299,-187568.55674724586,-186649.80000000005,-918.7567472458176,0.0,0.0
96,0,96,299,-198180.25719080048,-197356.60000000073,-823.6571907997422,0.0,0.0
97,0,97,299,-190127.12864532453,-189228.89999999985,-898.2286453246779,0.0,0.0
98,0,98,299,-196935.58347377813,-196206.60000000036,-728.9834737778001,0.0,0.0
99,0,99,299,-201358.7635781764,-200458.99999999988,-899.7635781765275,0.0,0.0


==> test_results/partial_control_over_power_generation/fixed_fire_source.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0.0,0.0,299.0,73103.74898125532,72363.80000000003,739.9489812552928,0.0,0.0
1,0.0,1.0,299.0,75100.14898125532,74360.20000000004,739.9489812552783,0.0,0.0
2,0.0,2.0,299.0,71526.34898125532,70786.40000000002,739.9489812552928,0.0,0.0
3,0.0,3.0,299.0,74474.24898125534,73734.30000000005,739.9489812552928,0.0,0.0
4,0.0,4.0,299.0,72839.52480999831,72109.20000000004,730.3248099982737,0.0,0.0
5,0.0,5.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
6,0.0,6.0,299.0,66878.48916126491,66221.70000000001,656.7891612648964,0.0,0.0
7,0.0,7.0,299.0,69189.58052080873,68454.50000000003,735.0805208086967,0.0,0.0
8,0.0,8.0,299.0,72840.52480999831,72110.20000000004,730.3248099982737,0.0,0.0
9,0.0,9.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
10,0.0,10.0,299.0,73139.24898125532,72399.30000000003,739.9489812552928,0.0,0.0
11,0.0,11.0,299.0,73475.94898125532,72736.00000000003,739.9489812552928,0.0,0.0
12,0.0,12.0,299.0,74092.10021786693,73361.80000000003,730.3002178668976,0.0,0.0
13,0.0,13.0,299.0,70590.52480999831,69860.20000000004,730.3248099982737,0.0,0.0
14,0.0,14.0,299.0,70315.71638476256,69625.90000000004,689.8163847625257,0.0,0.0
15,0.0,15.0,299.0,64564.880930298576,63913.40000000003,651.4809302985523,0.0,0.0
16,0.0,16.0,299.0,71566.24898125532,70826.30000000003,739.9489812552928,0.0,0.0
17,0.0,17.0,299.0,75100.04898125533,74360.10000000003,739.9489812552928,0.0,0.0
18,0.0,18.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
19,0.0,19.0,299.0,72840.52480999831,72110.20000000004,730.3248099982737,0.0,0.0
20,0.0,20.0,299.0,75725.94898125532,74986.00000000003,739.9489812552928,0.0,0.0
21,0.0,21.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
22,0.0,22.0,299.0,68344.32480999832,67614.00000000004,730.3248099982737,0.0,0.0
23,0.0,23.0,299.0,73103.74898125532,72363.80000000003,739.9489812552928,0.0,0.0
24,0.0,24.0,299.0,77350.05396420362,76610.10000000003,739.9539642035817,0.0,0.0
25,0.0,25.0,299.0,72814.35396420362,72074.40000000004,739.9539642035817,0.0,0.0
26,0.0,26.0,299.0,73103.743163842,72363.80000000003,739.9431638419627,0.0,0.0
27,0.0,27.0,299.0,73765.24898125532,73025.30000000003,739.9489812552928,0.0,0.0
28,0.0,28.0,299.0,72564.64898125532,71824.70000000004,739.9489812552783,0.0,0.0
29,0.0,29.0,299.0,72331.88574712281,71572.30000000005,759.5857471227646,0.0,0.0
30,0.0,30.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
31,0.0,31.0,299.0,71598.54898125533,70858.60000000003,739.9489812552928,0.0,0.0
32,0.0,32.0,299.0,77975.94898125532,77236.00000000003,739.9489812552928,0.0,0.0
33,0.0,33.0,299.0,76351.74898125531,75611.80000000003,739.9489812552783,0.0,0.0
34,0.0,34.0,299.0,75090.52480999831,74360.20000000004,730.3248099982737,0.0,0.0
35,0.0,35.0,299.0,73470.1248099983,72739.80000000003,730.3248099982737,0.0,0.0
36,0.0,36.0,299.0,76595.32767855529,75855.40000000004,739.9276785552503,0.0,0.0
37,0.0,37.0,299.0,68201.10859314803,67511.20000000004,689.9085931479932,0.0,0.0
38,0.0,38.0,299.0,73848.44898125534,73108.50000000004,739.9489812552928,0.0,0.0
39,0.0,39.0,299.0,73492.44509503247,72752.50000000003,739.945095032439,0.0,0.0
40,0.0,40.0,299.0,69266.20859314803,68576.30000000003,689.9085931479932,0.0,0.0
41,0.0,41.0,299.0,69091.90859314802,68402.00000000003,689.9085931479932,0.0,0.0
42,0.0,42.0,299.0,74474.34898125532,73734.40000000004,739.9489812552783,0.0,0.0
43,0.0,43.0,299.0,73453.8248099983,72723.50000000003,730.3248099982737,0.0,0.0
44,0.0,44.0,299.0,69555.50859314803,68865.60000000003,689.9085931479932,0.0,0.0
45,0.0,45.0,299.0,73213.02979294662,72482.70000000004,730.3297929465772,0.0,0.0
46,0.0,46.0,299.0,73168.07888000015,72410.30000000003,757.7788800001144,0.0,0.0
47,0.0,47.0,299.0,67918.16056515576,67267.30000000003,650.86056515573,0.0,0.0
48,0.0,48.0,299.0,75725.94898125532,74986.00000000003,739.9489812552928,0.0,0.0
49,0.0,49.0,299.0,67066.24898125532,66326.30000000003,739.9489812552928,0.0,0.0
50,0.0,50.0,299.0,71216.3248099983,70486.00000000003,730.3248099982737,0.0,0.0
51,0.0,51.0,299.0,76351.74898125531,75611.80000000003,739.9489812552783,0.0,0.0
52,0.0,52.0,299.0,70890.40859314802,70200.50000000003,689.9085931479932,0.0,0.0
53,0.0,53.0,299.0,73466.3248099983,72736.00000000003,730.3248099982737,0.0,0.0
54,0.0,54.0,299.0,75100.14898125532,74360.20000000004,739.9489812552783,0.0,0.0
55,0.0,55.0,299.0,68329.80859314803,67639.90000000002,689.9085931480076,0.0,0.0
56,0.0,56.0,299.0,73475.94898125532,72736.00000000003,739.9489812552928,0.0,0.0
57,0.0,57.0,299.0,71958.43286415937,71218.50000000003,739.9328641593455,0.0,0.0
58,0.0,58.0,299.0,75090.52480999831,74360.20000000004,730.3248099982737,0.0,0.0
59,0.0,59.0,299.0,77966.3248099983,77236.00000000003,730.3248099982737,0.0,0.0
60,0.0,60.0,299.0,75090.52480999831,74360.20000000004,730.3248099982737,0.0,0.0
61,0.0,61.0,299.0,69048.97466627361,68413.10000000003,635.8746662735794,0.0,0.0
62,0.0,62.0,299.0,74092.12480999829,73361.80000000003,730.3248099982593,0.0,0.0
63,0.0,63.0,299.0,74464.72480999831,73734.40000000004,730.3248099982737,0.0,0.0
64,0.0,64.0,299.0,75220.05340610746,74483.80000000003,736.2534061074257,0.0,0.0
65,0.0,65.0,299.0,73466.3248099983,72736.00000000003,730.3248099982737,0.0,0.0
66,0.0,66.0,299.0,72182.42480999831,71452.10000000003,730.3248099982737,0.0,0.0
67,0.0,67.0,299.0,74474.34898125532,73734.40000000004,739.9489812552783,0.0,0.0
68,0.0,68.0,299.0,72224.34898125532,71484.40000000004,739.9489812552783,0.0,0.0
69,0.0,69.0,299.0,73475.94898125532,72736.00000000003,739.9489812552928,0.0,0.0
70,0.0,70.0,299.0,73448.16199528579,72751.90000000004,696.2619952857493,0.0,0.0
71,0.0,71.0,299.0,70600.14898125532,69860.20000000004,739.9489812552783,0.0,0.0
72,0.0,72.0,299.0,70314.643163842,69574.70000000004,739.9431638419627,0.0,0.0
73,0.0,73.0,299.0,70289.65340610746,69553.40000000004,736.2534061074257,0.0,0.0
74,0.0,74.0,299.0,72848.22630102043,72110.10000000003,738.1263010203984,0.0,0.0
75,0.0,75.0,299.0,72224.34898125532,71484.40000000004,739.9489812552783,0.0,0.0
76,0.0,76.0,299.0,76342.12480999829,75611.80000000003,730.3248099982593,0.0,0.0
77,0.0,77.0,299.0,70004.04898125533,69264.10000000003,739.9489812552928,0.0,0.0
78,0.0,78.0,299.0,73466.3248099983,72736.00000000003,730.3248099982737,0.0,0.0
79,0.0,79.0,299.0,66755.64898125532,66015.70000000003,739.9489812552928,0.0,0.0
80,0.0,80.0,299.0,72850.14898125532,72110.20000000004,739.9489812552783,0.0,0.0
81,0.0,81.0,299.0,73466.3248099983,72736.00000000003,730.3248099982737,0.0,0.0
82,0.0,82.0,299.0,64203.860565155774,63553.00000000003,650.8605651557447,0.0,0.0
83,0.0,83.0,299.0,73475.94898125532,72736.00000000003,739.9489812552928,0.0,0.0
84,0.0,84.0,299.0,72850.14898125532,72110.20000000004,739.9489812552783,0.0,0.0
85,0.0,85.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
86,0.0,86.0,299.0,75716.3248099983,74986.00000000003,730.3248099982737,0.0,0.0
87,0.0,87.0,299.0,72850.14898125532,72110.20000000004,739.9489812552783,0.0,0.0
88,0.0,88.0,299.0,77966.2297929466,77235.90000000002,730.3297929465772,0.0,0.0
89,0.0,89.0,299.0,73430.6248099983,72700.30000000003,730.3248099982737,0.0,0.0
90,0.0,90.0,299.0,73466.3248099983,72736.00000000003,730.3248099982737,0.0,0.0
91,0.0,91.0,299.0,71506.58442189099,70826.30000000003,680.2844218909595,0.0,0.0
92,0.0,92.0,299.0,74101.74898125531,73361.80000000003,739.9489812552783,0.0,0.0
93,0.0,93.0,299.0,74474.34898125532,73734.40000000004,739.9489812552783,0.0,0.0
94,0.0,94.0,299.0,71842.12480999829,71111.80000000003,730.3248099982593,0.0,0.0
95,0.0,95.0,299.0,66784.95396420363,66045.00000000003,739.9539642035962,0.0,0.0
96,0.0,96.0,299.0,74438.55396420362,73698.60000000003,739.9539642035817,0.0,0.0
97,0.0,97.0,299.0,71014.00859314803,70324.10000000003,689.9085931479932,0.0,0.0
98,0.0,98.0,299.0,74443.4164461017,73698.70000000004,744.7164461016655,0.0,0.0
99,0.0,99.0,299.0,72564.64898125532,71824.70000000004,739.9489812552783,0.0,0.0


==> test_results/partial_control_over_power_generation/fixed_fire_source_reward.csv <==
,Unnamed: 0,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0,0,0,299,-73103.74898125532,-72363.80000000003,-739.9489812552928,0.0,0.0
1,1,0,1,299,-75100.14898125532,-74360.20000000004,-739.9489812552783,0.0,0.0
2,2,0,2,299,-71526.34898125532,-70786.40000000002,-739.9489812552928,0.0,0.0
3,3,0,3,299,-74474.24898125534,-73734.30000000005,-739.9489812552928,0.0,0.0
4,4,0,4,299,-72839.52480999831,-72109.20000000004,-730.3248099982737,0.0,0.0
5,5,0,5,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
6,6,0,6,299,-66878.48916126491,-66221.70000000001,-656.7891612648964,0.0,0.0
7,7,0,7,299,-69189.58052080873,-68454.50000000003,-735.0805208086967,0.0,0.0
8,8,0,8,299,-72840.52480999831,-72110.20000000004,-730.3248099982737,0.0,0.0
9,9,0,9,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
10,10,0,10,299,-73139.24898125532,-72399.30000000003,-739.9489812552928,0.0,0.0
11,11,0,11,299,-73475.94898125532,-72736.00000000003,-739.9489812552928,0.0,0.0
12,12,0,12,299,-74092.10021786693,-73361.80000000003,-730.3002178668976,0.0,0.0
13,13,0,13,299,-70590.52480999831,-69860.20000000004,-730.3248099982737,0.0,0.0
14,14,0,14,299,-70315.71638476256,-69625.90000000004,-689.8163847625257,0.0,0.0
15,15,0,15,299,-64564.880930298576,-63913.40000000003,-651.4809302985523,0.0,0.0
16,16,0,16,299,-71566.24898125532,-70826.30000000003,-739.9489812552928,0.0,0.0
17,17,0,17,299,-75100.04898125533,-74360.10000000003,-739.9489812552928,0.0,0.0
18,18,0,18,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
19,19,0,19,299,-72840.52480999831,-72110.20000000004,-730.3248099982737,0.0,0.0
20,20,0,20,299,-75725.94898125532,-74986.00000000003,-739.9489812552928,0.0,0.0
21,21,0,21,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
22,22,0,22,299,-68344.32480999832,-67614.00000000004,-730.3248099982737,0.0,0.0
23,23,0,23,299,-73103.74898125532,-72363.80000000003,-739.9489812552928,0.0,0.0
24,24,0,24,299,-77350.05396420362,-76610.10000000003,-739.9539642035817,0.0,0.0
25,25,0,25,299,-72814.35396420362,-72074.40000000004,-739.9539642035817,0.0,0.0
26,26,0,26,299,-73103.743163842,-72363.80000000003,-739.9431638419627,0.0,0.0
27,27,0,27,299,-73765.24898125532,-73025.30000000003,-739.9489812552928,0.0,0.0
28,28,0,28,299,-72564.64898125532,-71824.70000000004,-739.9489812552783,0.0,0.0
29,29,0,29,299,-72331.88574712281,-71572.30000000005,-759.5857471227646,0.0,0.0
30,30,0,30,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
31,31,0,31,299,-71598.54898125533,-70858.60000000003,-739.9489812552928,0.0,0.0
32,32,0,32,299,-77975.94898125532,-77236.00000000003,-739.9489812552928,0.0,0.0
33,33,0,33,299,-76351.74898125531,-75611.80000000003,-739.9489812552783,0.0,0.0
34,34,0,34,299,-75090.52480999831,-74360.20000000004,-730.3248099982737,0.0,0.0
35,35,0,35,299,-73470.1248099983,-72739.80000000003,-730.3248099982737,0.0,0.0
36,36,0,36,299,-76595.32767855529,-75855.40000000004,-739.9276785552503,0.0,0.0
37,37,0,37,299,-68201.10859314803,-67511.20000000004,-689.9085931479932,0.0,0.0
38,38,0,38,299,-73848.44898125534,-73108.50000000004,-739.9489812552928,0.0,0.0
39,39,0,39,299,-73492.44509503247,-72752.50000000003,-739.945095032439,0.0,0.0
40,40,0,40,299,-69266.20859314803,-68576.30000000003,-689.9085931479932,0.0,0.0
41,41,0,41,299,-69091.90859314802,-68402.00000000003,-689.9085931479932,0.0,0.0
42,42,0,42,299,-74474.34898125532,-73734.40000000004,-739.9489812552783,0.0,0.0
43,43,0,43,299,-73453.8248099983,-72723.50000000003,-730.3248099982737,0.0,0.0
44,44,0,44,299,-69555.50859314803,-68865.60000000003,-689.9085931479932,0.0,0.0
45,45,0,45,299,-73213.02979294662,-72482.70000000004,-730.3297929465772,0.0,0.0
46,46,0,46,299,-73168.07888000015,-72410.30000000003,-757.7788800001144,0.0,0.0
47,47,0,47,299,-67918.16056515576,-67267.30000000003,-650.86056515573,0.0,0.0
48,48,0,48,299,-75725.94898125532,-74986.00000000003,-739.9489812552928,0.0,0.0
49,49,0,49,299,-67066.24898125532,-66326.30000000003,-739.9489812552928,0.0,0.0
50,50,0,50,299,-71216.3248099983,-70486.00000000003,-730.3248099982737,0.0,0.0
51,51,0,51,299,-76351.74898125531,-75611.80000000003,-739.9489812552783,0.0,0.0
52,52,0,52,299,-70890.40859314802,-70200.50000000003,-689.9085931479932,0.0,0.0
53,53,0,53,299,-73466.3248099983,-72736.00000000003,-730.3248099982737,0.0,0.0
54,54,0,54,299,-75100.14898125532,-74360.20000000004,-739.9489812552783,0.0,0.0
55,55,0,55,299,-68329.80859314803,-67639.90000000002,-689.9085931480076,0.0,0.0
56,56,0,56,299,-73475.94898125532,-72736.00000000003,-739.9489812552928,0.0,0.0
57,57,0,57,299,-71958.43286415937,-71218.50000000003,-739.9328641593455,0.0,0.0
58,58,0,58,299,-75090.52480999831,-74360.20000000004,-730.3248099982737,0.0,0.0
59,59,0,59,299,-77966.3248099983,-77236.00000000003,-730.3248099982737,0.0,0.0
60,60,0,60,299,-75090.52480999831,-74360.20000000004,-730.3248099982737,0.0,0.0
61,61,0,61,299,-69048.97466627361,-68413.10000000003,-635.8746662735794,0.0,0.0
62,62,0,62,299,-74092.12480999829,-73361.80000000003,-730.3248099982593,0.0,0.0
63,63,0,63,299,-74464.72480999831,-73734.40000000004,-730.3248099982737,0.0,0.0
64,64,0,64,299,-75220.05340610746,-74483.80000000003,-736.2534061074257,0.0,0.0
65,65,0,65,299,-73466.3248099983,-72736.00000000003,-730.3248099982737,0.0,0.0
66,66,0,66,299,-72182.42480999831,-71452.10000000003,-730.3248099982737,0.0,0.0
67,67,0,67,299,-74474.34898125532,-73734.40000000004,-739.9489812552783,0.0,0.0
68,68,0,68,299,-72224.34898125532,-71484.40000000004,-739.9489812552783,0.0,0.0
69,69,0,69,299,-73475.94898125532,-72736.00000000003,-739.9489812552928,0.0,0.0
70,70,0,70,299,-73448.16199528579,-72751.90000000004,-696.2619952857493,0.0,0.0
71,71,0,71,299,-70600.14898125532,-69860.20000000004,-739.9489812552783,0.0,0.0
72,72,0,72,299,-70314.643163842,-69574.70000000004,-739.9431638419627,0.0,0.0
73,73,0,73,299,-70289.65340610746,-69553.40000000004,-736.2534061074257,0.0,0.0
74,74,0,74,299,-72848.22630102043,-72110.10000000003,-738.1263010203984,0.0,0.0
75,75,0,75,299,-72224.34898125532,-71484.40000000004,-739.9489812552783,0.0,0.0
76,76,0,76,299,-76342.12480999829,-75611.80000000003,-730.3248099982593,0.0,0.0
77,77,0,77,299,-70004.04898125533,-69264.10000000003,-739.9489812552928,0.0,0.0
78,78,0,78,299,-73466.3248099983,-72736.00000000003,-730.3248099982737,0.0,0.0
79,79,0,79,299,-66755.64898125532,-66015.70000000003,-739.9489812552928,0.0,0.0
80,80,0,80,299,-72850.14898125532,-72110.20000000004,-739.9489812552783,0.0,0.0
81,81,0,81,299,-73466.3248099983,-72736.00000000003,-730.3248099982737,0.0,0.0
82,82,0,82,299,-64203.860565155774,-63553.00000000003,-650.8605651557447,0.0,0.0
83,83,0,83,299,-73475.94898125532,-72736.00000000003,-739.9489812552928,0.0,0.0
84,84,0,84,299,-72850.14898125532,-72110.20000000004,-739.9489812552783,0.0,0.0
85,85,0,85,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
86,86,0,86,299,-75716.3248099983,-74986.00000000003,-730.3248099982737,0.0,0.0
87,87,0,87,299,-72850.14898125532,-72110.20000000004,-739.9489812552783,0.0,0.0
88,88,0,88,299,-77966.2297929466,-77235.90000000002,-730.3297929465772,0.0,0.0
89,89,0,89,299,-73430.6248099983,-72700.30000000003,-730.3248099982737,0.0,0.0
90,90,0,90,299,-73466.3248099983,-72736.00000000003,-730.3248099982737,0.0,0.0
91,91,0,91,299,-71506.58442189099,-70826.30000000003,-680.2844218909595,0.0,0.0
92,92,0,92,299,-74101.74898125531,-73361.80000000003,-739.9489812552783,0.0,0.0
93,93,0,93,299,-74474.34898125532,-73734.40000000004,-739.9489812552783,0.0,0.0
94,94,0,94,299,-71842.12480999829,-71111.80000000003,-730.3248099982593,0.0,0.0
95,95,0,95,299,-66784.95396420363,-66045.00000000003,-739.9539642035962,0.0,0.0
96,96,0,96,299,-74438.55396420362,-73698.60000000003,-739.9539642035817,0.0,0.0
97,97,0,97,299,-71014.00859314803,-70324.10000000003,-689.9085931479932,0.0,0.0
98,98,0,98,299,-74443.4164461017,-73698.70000000004,-744.7164461016655,0.0,0.0
99,99,0,99,299,-72564.64898125532,-71824.70000000004,-739.9489812552783,0.0,0.0


==> test_results/partial_control_over_power_generation/random_fire_source.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0.0,0.0,299.0,170409.32338960192,169708.20000000024,701.1233896017075,0.0,0.0
1,0.0,1.0,299.0,111366.6435163617,110146.5,1220.1435163616989,0.0,0.0
2,0.0,2.0,299.0,169645.20079810134,168969.8,675.4007981013857,0.0,0.0
3,0.0,3.0,299.0,84459.95313019732,84217.19999999981,242.75313019752505,0.0,0.0
4,0.0,4.0,299.0,93177.48972573264,92880.39999999983,297.0897257328033,0.0,0.0
5,0.0,5.0,299.0,104518.42005255226,104016.90000000008,501.5200525522232,0.0,0.0
6,0.0,6.0,299.0,91644.89628210076,91346.40000000008,298.4962821006775,0.0,0.0
7,0.0,7.0,299.0,92951.03591775912,92526.0000000002,425.0359177589417,0.0,0.0
8,0.0,8.0,299.0,87624.9398335815,87162.50000000006,462.4398335814476,0.0,0.0
9,0.0,9.0,299.0,125436.03355913176,124840.30000000012,595.7335591316222,0.0,0.0
10,0.0,10.0,299.0,144949.41519361068,144739.40000000052,210.01519361019012,0.0,0.0
11,0.0,11.0,299.0,89384.64221787493,88629.50000000044,755.142217874527,0.0,0.0
12,0.0,12.0,299.0,88562.08850843318,88213.10000000008,348.9885084331036,0.0,0.0
13,0.0,13.0,299.0,152680.76009607312,152085.99999999994,594.7600960731506,0.0,0.0
14,0.0,14.0,299.0,135846.91591706287,135343.4000000001,503.5159170627594,0.0,0.0
15,0.0,15.0,299.0,196609.69976987276,195952.30000000037,657.3997698723979,0.0,0.0
16,0.0,16.0,299.0,181568.5298268082,180724.80000000025,843.7298268079758,0.0,0.0
17,0.0,17.0,299.0,112269.97081047288,112073.4999999999,196.47081047296524,0.0,0.0
18,0.0,18.0,299.0,93640.18440470687,93601.09999999992,39.08440470695496,0.0,0.0
19,0.0,19.0,299.0,85101.39960808742,84524.19999999987,577.1996080875542,0.0,0.0
20,0.0,20.0,299.0,94433.66611247072,93261.3000000001,1172.3661124706266,0.0,0.0
21,0.0,21.0,299.0,85047.53034181647,84548.20000000049,499.33034181596304,0.0,0.0
22,0.0,22.0,299.0,105510.84616308213,105166.30000000002,344.5461630821228,0.0,0.0
23,0.0,23.0,299.0,96141.76648610838,95461.50000000007,680.2664861083032,0.0,0.0
24,0.0,24.0,299.0,153670.53671121335,153158.20000000036,512.3367112129927,0.0,0.0
25,0.0,25.0,299.0,121255.09846346376,121150.79999999994,104.29846346378326,0.0,0.0
26,0.0,26.0,299.0,94462.86873474137,94078.90000000015,383.9687347412109,0.0,0.0
27,0.0,27.0,299.0,180935.4242675005,180262.49999999988,672.9242675006391,0.0,0.0
28,0.0,28.0,299.0,83660.8366838933,83412.9000000001,247.9366838932037,0.0,0.0
29,0.0,29.0,299.0,152725.95878531886,151957.1000000001,768.8587853187637,0.0,0.0
30,0.0,30.0,299.0,112746.58577303894,112032.30000000008,714.2857730388641,0.0,0.0
31,0.0,31.0,299.0,83797.94159611459,83572.39999999995,225.54159611463547,0.0,0.0
32,0.0,32.0,299.0,153790.05051198966,153189.90000000005,600.1505119895737,0.0,0.0
33,0.0,33.0,299.0,171252.8874979975,170516.1000000002,736.7874979972839,0.0,0.0
34,0.0,34.0,299.0,161430.4541168684,160652.29999999946,778.1541168689728,0.0,0.0
35,0.0,35.0,299.0,92888.394429457,92248.1999999998,640.1944294572022,0.0,0.0
36,0.0,36.0,299.0,91981.18520030976,91682.6,298.58520030975336,0.0,0.0
37,0.0,37.0,299.0,157001.82154986882,156129.1000000002,872.7215498685837,0.0,0.0
38,0.0,38.0,299.0,125408.31875638932,125296.00000000016,112.3187563891697,0.0,0.0
39,0.0,39.0,299.0,91658.9387261392,90618.70000000011,1040.2387261390832,0.0,0.0
40,0.0,40.0,299.0,119636.70905601972,118631.99999999994,1004.709056019783,0.0,0.0
41,0.0,41.0,299.0,152348.42734572207,151520.70000000013,827.7273457219417,0.0,0.0
42,0.0,42.0,299.0,152625.32327024173,151858.7000000001,766.623270241631,0.0,0.0
43,0.0,43.0,299.0,183805.0735036077,182812.40000000023,992.6735036075406,0.0,0.0
44,0.0,44.0,299.0,140626.11201330187,140229.6,396.5120133018645,0.0,0.0
45,0.0,45.0,299.0,96307.63514771475,96008.90000000015,298.73514771461487,0.0,0.0
46,0.0,46.0,299.0,123865.99324126243,123645.20000000006,220.7932412624359,0.0,0.0
47,0.0,47.0,299.0,93204.5666859746,93097.0,107.56668597459792,0.0,0.0
48,0.0,48.0,299.0,153653.00083956722,152694.59999999998,958.4008395672136,0.0,0.0
49,0.0,49.0,299.0,93079.59112625133,92809.80000000008,269.7911262512207,0.0,0.0
50,0.0,50.0,299.0,94218.54261257644,93992.89999999997,225.64261257648468,0.0,0.0
51,0.0,51.0,299.0,93956.71620010152,93237.80000000012,718.9162001013756,0.0,0.0
52,0.0,52.0,299.0,92855.71894731536,92558.40000000015,297.31894731521606,0.0,0.0
53,0.0,53.0,299.0,189928.2603664845,189106.5,821.7603664845227,0.0,0.0
54,0.0,54.0,299.0,194564.1166022386,193939.00000000032,625.1166022382678,0.0,0.0
55,0.0,55.0,299.0,91965.69168834688,91667.8,297.89168834686285,0.0,0.0
56,0.0,56.0,299.0,163064.47571875458,162013.30000000005,1051.17571875453,0.0,0.0
57,0.0,57.0,299.0,156741.98348765253,156217.09999999998,524.8834876525507,0.0,0.0
58,0.0,58.0,299.0,208088.79936312357,207203.79999999923,884.9993631243415,0.0,0.0
59,0.0,59.0,299.0,203878.87641387267,203005.0999999998,873.7764138728671,0.0,0.0
60,0.0,60.0,294.0,1768972.025145257,115972.02514525688,0.0,0.0,1653000.0
61,0.0,61.0,299.0,93577.81063790312,93271.19999999992,306.6106379031989,0.0,0.0
62,0.0,62.0,299.0,86764.4429599353,86382.70000000008,381.74295993521815,0.0,0.0
63,0.0,63.0,299.0,84276.98424696899,84077.49999999978,199.48424696922305,0.0,0.0
64,0.0,64.0,299.0,121504.45776053816,119941.3,1563.1577605381608,0.0,0.0
65,0.0,65.0,299.0,117097.16259934336,116629.30000000028,467.8625993430615,0.0,0.0
66,0.0,66.0,299.0,92551.22867979963,92252.89999999964,298.3286798000336,0.0,0.0
67,0.0,67.0,299.0,93178.08527026157,93064.0999999998,113.98527026176453,0.0,0.0
68,0.0,68.0,299.0,108736.80417689071,108529.39999999988,207.4041768908501,0.0,0.0
69,0.0,69.0,299.0,175917.91099860493,175609.40000000063,308.5109986042953,0.0,0.0
70,0.0,70.0,299.0,110712.99222474094,109556.29999999996,1156.692224740982,0.0,0.0
71,0.0,71.0,299.0,87787.74311480534,87135.60000000012,652.1431148052217,0.0,0.0
72,0.0,72.0,299.0,179309.39074041854,178359.40000000017,949.990740418434,0.0,0.0
73,0.0,73.0,288.0,1757574.4468404714,104574.44684047136,0.0,0.0,1653000.0
74,0.0,74.0,299.0,134545.3136421444,133844.5000000002,700.8136421442032,0.0,0.0
75,0.0,75.0,299.0,159274.96570982665,158338.6000000003,936.3657098263502,0.0,0.0
76,0.0,76.0,299.0,122110.306019926,121471.39999999994,638.9060199260713,0.0,0.0
77,0.0,77.0,299.0,170219.38778300758,169399.79999999993,819.5877830076207,0.0,0.0
78,0.0,78.0,299.0,176147.78443803778,175584.8999999999,562.8844380378723,0.0,0.0
79,0.0,79.0,299.0,136118.46257786767,135887.3000000002,231.16257786747883,0.0,0.0
80,0.0,80.0,299.0,153376.37210410144,152886.80000000025,489.5721041011857,0.0,0.0
81,0.0,81.0,299.0,118948.03372904054,118721.39999999994,226.63372904062268,0.0,0.0
82,0.0,82.0,299.0,132071.98771095285,131573.50000000006,498.4877109527588,0.0,0.0
83,0.0,83.0,299.0,85116.00877814327,84616.80000000034,499.20877814292913,0.0,0.0
84,0.0,84.0,299.0,135916.40897612565,135279.79999999993,636.6089761257173,0.0,0.0
85,0.0,85.0,299.0,90665.98012881311,89900.80000000031,765.180128812819,0.0,0.0
86,0.0,86.0,299.0,123894.29542903896,123526.29999999994,367.9954290390015,0.0,0.0
87,0.0,87.0,299.0,101605.05863828684,101364.20000000027,240.85863828659055,0.0,0.0
88,0.0,88.0,299.0,83406.33668389359,83158.40000000039,247.9366838932037,0.0,0.0
89,0.0,89.0,299.0,92627.8949348569,91896.4,731.4949348568916,0.0,0.0
90,0.0,90.0,299.0,107583.37840185183,107133.6000000002,449.77840185165405,0.0,0.0
91,0.0,91.0,299.0,181938.35396642704,181083.7000000002,854.6539664268494,0.0,0.0
92,0.0,92.0,299.0,91555.15598225588,91470.49999999994,84.65598225593567,0.0,0.0
93,0.0,93.0,299.0,170543.95379068394,169846.69999999992,697.2537906840444,0.0,0.0
94,0.0,94.0,299.0,99335.36272621129,99055.99999999977,279.36272621154785,0.0,0.0
95,0.0,95.0,299.0,101921.50508866317,101518.60000000006,402.9050886631012,0.0,0.0
96,0.0,96.0,299.0,205867.83943545725,204991.1000000005,876.7394354567223,0.0,0.0
97,0.0,97.0,299.0,97718.48161740316,97446.70000000011,271.7816174030304,0.0,0.0
98,0.0,98.0,299.0,120107.5819938184,119953.00000000012,154.5819938182831,0.0,0.0
99,0.0,99.0,299.0,180351.80617241687,180085.80000000066,266.00617241620785,0.0,0.0


==> test_results/partial_control_over_power_generation/random_fire_source_reward.csv <==
,model_version,episode_number,max_reached_step,total_penalty,load_loss,active_line_removal,no_action_penalty,violation_penalty
0,0,0,299,-170409.32338960192,-169708.20000000024,-701.1233896017075,0.0,0.0
1,0,1,299,-111366.6435163617,-110146.5,-1220.1435163616989,0.0,0.0
2,0,2,299,-169645.20079810134,-168969.8,-675.4007981013857,0.0,0.0
3,0,3,299,-84459.95313019732,-84217.19999999981,-242.75313019752502,0.0,0.0
4,0,4,299,-93177.48972573264,-92880.39999999985,-297.0897257328033,0.0,0.0
5,0,5,299,-104518.42005255226,-104016.90000000008,-501.5200525522232,0.0,0.0
6,0,6,299,-91644.89628210076,-91346.40000000008,-298.4962821006775,0.0,0.0
7,0,7,299,-92951.03591775912,-92526.00000000019,-425.03591775894165,0.0,0.0
8,0,8,299,-87624.9398335815,-87162.50000000006,-462.4398335814476,0.0,0.0
9,0,9,299,-125436.03355913176,-124840.30000000012,-595.7335591316222,0.0,0.0
10,0,10,299,-144949.41519361068,-144739.40000000052,-210.01519361019015,0.0,0.0
11,0,11,299,-89384.64221787493,-88629.50000000044,-755.142217874527,0.0,0.0
12,0,12,299,-88562.08850843318,-88213.10000000008,-348.9885084331036,0.0,0.0
13,0,13,299,-152680.76009607312,-152085.99999999994,-594.7600960731506,0.0,0.0
14,0,14,299,-135846.91591706287,-135343.4000000001,-503.5159170627594,0.0,0.0
15,0,15,299,-196609.69976987274,-195952.30000000034,-657.3997698723979,0.0,0.0
16,0,16,299,-181568.5298268082,-180724.80000000022,-843.7298268079758,0.0,0.0
17,0,17,299,-112269.97081047288,-112073.4999999999,-196.47081047296524,0.0,0.0
18,0,18,299,-93640.18440470687,-93601.09999999992,-39.08440470695496,0.0,0.0
19,0,19,299,-85101.39960808742,-84524.19999999987,-577.1996080875542,0.0,0.0
20,0,20,299,-94433.66611247072,-93261.3000000001,-1172.3661124706266,0.0,0.0
21,0,21,299,-85047.53034181647,-84548.20000000049,-499.33034181596304,0.0,0.0
22,0,22,299,-105510.84616308213,-105166.30000000002,-344.5461630821228,0.0,0.0
23,0,23,299,-96141.76648610838,-95461.50000000007,-680.2664861083032,0.0,0.0
24,0,24,299,-153670.53671121335,-153158.20000000036,-512.3367112129927,0.0,0.0
25,0,25,299,-121255.09846346376,-121150.79999999994,-104.29846346378326,0.0,0.0
26,0,26,299,-94462.86873474137,-94078.90000000015,-383.9687347412109,0.0,0.0
27,0,27,299,-180935.42426750046,-180262.49999999988,-672.9242675006391,0.0,0.0
28,0,28,299,-83660.8366838933,-83412.9000000001,-247.93668389320374,0.0,0.0
29,0,29,299,-152725.95878531886,-151957.1000000001,-768.8587853187637,0.0,0.0
30,0,30,299,-112746.58577303894,-112032.30000000008,-714.2857730388641,0.0,0.0
31,0,31,299,-83797.94159611459,-83572.39999999995,-225.54159611463547,0.0,0.0
32,0,32,299,-153790.05051198966,-153189.90000000005,-600.1505119895737,0.0,0.0
33,0,33,299,-171252.8874979975,-170516.1000000002,-736.7874979972839,0.0,0.0
34,0,34,299,-161430.4541168684,-160652.29999999946,-778.1541168689728,0.0,0.0
35,0,35,299,-92888.394429457,-92248.19999999981,-640.1944294572022,0.0,0.0
36,0,36,299,-91981.18520030976,-91682.6,-298.58520030975336,0.0,0.0
37,0,37,299,-157001.82154986882,-156129.1000000002,-872.7215498685837,0.0,0.0
38,0,38,299,-125408.31875638932,-125296.00000000016,-112.3187563891697,0.0,0.0
39,0,39,299,-91658.9387261392,-90618.70000000011,-1040.2387261390832,0.0,0.0
40,0,40,299,-119636.70905601972,-118631.99999999994,-1004.709056019783,0.0,0.0
41,0,41,299,-152348.42734572207,-151520.70000000013,-827.7273457219417,0.0,0.0
42,0,42,299,-152625.32327024173,-151858.7000000001,-766.623270241631,0.0,0.0
43,0,43,299,-183805.07350360774,-182812.40000000023,-992.6735036075406,0.0,0.0
44,0,44,299,-140626.11201330187,-140229.6,-396.5120133018645,0.0,0.0
45,0,45,299,-96307.63514771477,-96008.90000000015,-298.73514771461487,0.0,0.0
46,0,46,299,-123865.99324126245,-123645.20000000006,-220.7932412624359,0.0,0.0
47,0,47,299,-93204.56668597461,-93097.0,-107.56668597459793,0.0,0.0
48,0,48,299,-153653.00083956722,-152694.59999999998,-958.4008395672136,0.0,0.0
49,0,49,299,-93079.59112625133,-92809.80000000008,-269.7911262512207,0.0,0.0
50,0,50,299,-94218.54261257645,-93992.89999999997,-225.64261257648468,0.0,0.0
51,0,51,299,-93956.71620010152,-93237.80000000012,-718.9162001013756,0.0,0.0
52,0,52,299,-92855.71894731537,-92558.40000000015,-297.31894731521606,0.0,0.0
53,0,53,299,-189928.2603664845,-189106.49999999997,-821.7603664845227,0.0,0.0
54,0,54,299,-194564.1166022386,-193939.00000000032,-625.1166022382678,0.0,0.0
55,0,55,299,-91965.69168834688,-91667.8,-297.89168834686285,0.0,0.0
56,0,56,299,-163064.47571875458,-162013.30000000005,-1051.17571875453,0.0,0.0
57,0,57,299,-156741.98348765253,-156217.09999999998,-524.8834876525507,0.0,0.0
58,0,58,299,-208088.79936312354,-207203.79999999923,-884.9993631243415,0.0,0.0
59,0,59,299,-203878.87641387267,-203005.0999999998,-873.7764138728671,0.0,0.0
60,0,60,294,-1768972.025145257,-115972.02514525689,0.0,0.0,-1653000.0
61,0,61,299,-93577.81063790312,-93271.19999999992,-306.61063790319895,0.0,0.0
62,0,62,299,-86764.4429599353,-86382.70000000008,-381.74295993521815,0.0,0.0
63,0,63,299,-84276.98424696899,-84077.49999999978,-199.48424696922302,0.0,0.0
64,0,64,299,-121504.45776053815,-119941.3,-1563.1577605381608,0.0,0.0
65,0,65,299,-117097.16259934336,-116629.30000000028,-467.8625993430615,0.0,0.0
66,0,66,299,-92551.22867979963,-92252.89999999963,-298.3286798000336,0.0,0.0
67,0,67,299,-93178.08527026157,-93064.0999999998,-113.98527026176451,0.0,0.0
68,0,68,299,-108736.80417689073,-108529.39999999988,-207.4041768908501,0.0,0.0
69,0,69,299,-175917.91099860493,-175609.40000000063,-308.5109986042953,0.0,0.0
70,0,70,299,-110712.99222474094,-109556.29999999996,-1156.692224740982,0.0,0.0
71,0,71,299,-87787.74311480534,-87135.60000000012,-652.1431148052217,0.0,0.0
72,0,72,299,-179309.39074041854,-178359.40000000017,-949.990740418434,0.0,0.0
73,0,73,288,-1757574.4468404714,-104574.44684047136,0.0,0.0,-1653000.0
74,0,74,299,-134545.3136421444,-133844.5000000002,-700.8136421442032,0.0,0.0
75,0,75,299,-159274.96570982665,-158338.6000000003,-936.3657098263502,0.0,0.0
76,0,76,299,-122110.30601992599,-121471.39999999994,-638.9060199260713,0.0,0.0
77,0,77,299,-170219.38778300758,-169399.79999999993,-819.5877830076207,0.0,0.0
78,0,78,299,-176147.78443803778,-175584.8999999999,-562.8844380378723,0.0,0.0
79,0,79,299,-136118.46257786767,-135887.3000000002,-231.16257786747883,0.0,0.0
80,0,80,299,-153376.37210410144,-152886.80000000025,-489.5721041011857,0.0,0.0
81,0,81,299,-118948.03372904054,-118721.39999999994,-226.63372904062268,0.0,0.0
82,0,82,299,-132071.98771095285,-131573.50000000006,-498.4877109527588,0.0,0.0
83,0,83,299,-85116.00877814327,-84616.80000000034,-499.20877814292913,0.0,0.0
84,0,84,299,-135916.40897612565,-135279.79999999993,-636.6089761257173,0.0,0.0
85,0,85,299,-90665.98012881313,-89900.80000000031,-765.180128812819,0.0,0.0
86,0,86,299,-123894.29542903895,-123526.29999999994,-367.99542903900146,0.0,0.0
87,0,87,299,-101605.05863828685,-101364.20000000027,-240.85863828659058,0.0,0.0
88,0,88,299,-83406.33668389359,-83158.40000000039,-247.93668389320374,0.0,0.0
89,0,89,299,-92627.8949348569,-91896.4,-731.4949348568916,0.0,0.0
90,0,90,299,-107583.37840185183,-107133.6000000002,-449.77840185165405,0.0,0.0
91,0,91,299,-181938.35396642704,-181083.7000000002,-854.6539664268494,0.0,0.0
92,0,92,299,-91555.15598225588,-91470.49999999994,-84.65598225593567,0.0,0.0
93,0,93,299,-170543.95379068394,-169846.69999999992,-697.2537906840444,0.0,0.0
94,0,94,299,-99335.36272621127,-99055.99999999975,-279.36272621154785,0.0,0.0
95,0,95,299,-101921.50508866317,-101518.60000000006,-402.9050886631012,0.0,0.0
96,0,96,299,-205867.83943545725,-204991.1000000005,-876.7394354567223,0.0,0.0
97,0,97,299,-97718.48161740316,-97446.70000000011,-271.7816174030304,0.0,0.0
98,0,98,299,-120107.5819938184,-119953.00000000012,-154.5819938182831,0.0,0.0
99,0,99,299,-180351.80617241687,-180085.80000000066,-266.00617241620785,0.0,0.0

